Evaluating the Performance Impact of Multiple Streams on the MIC-based Heterogeneous Platform

Using \textit{multiple streams} can improve the overall system performance by mitigating the data transfer overhead on heterogeneous systems. Prior work focuses a lot on GPUs but little is known about the performance impact on (Intel Xeon) Phi. In this work, we apply multiple streams into six real-world applications on Phi. We then systematically evaluate the performance benefits of using multiple streams. The evaluation work is performed at two levels: the microbenchmarking level and the real-world application level. Our experimental results at the microbenchmark level show that data transfers and kernel execution can be overlapped on Phi, while data transfers in both directions are performed in a serial manner. At the real-world application level, we show that both overlappable and non-overlappable applications can benefit from using multiple streams (with an performance improvement of up to 24\%). We also quantify how task granularity and resource granularity impact the overall performance. Finally, we present a set of heuristics to reduce the search space when determining a proper task granularity and resource granularity. To conclude, our evaluation work provides lots of insights for runtime and architecture designers when using multiple streams on Phi.

==> cf_src/dataset/cholesky/cholesky_datasets.dat <==
#
2400	20.75
4800	135.45
7200	211.11
9600	284.63
12000	301.66
14400	352.14
16800	369.79
19200	398.50
21600	396.49

         




==> cf_src/dataset/cholesky/cholesky_datasets_20151223.dat <==
~/bin/host ~/cf_src/cholesky/tiled_hstreams
~/bin/dev ~/bin/host ~/cf_src/cholesky/tiled_hstreams
~/bin/host ~/cf_src/cholesky/tiled_hstreams
~/cf_src/cholesky/tiled_hstreams
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 2400, num_tiles = 8, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 371.37 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 201.94 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 224.91 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 260.07 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 262.19 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 210.86 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 239.31 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 208.02 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 191.64 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 238.33 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 183.24 msec

Matrix size = 2400
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 222.05 msec, stdDev Time = 27.46 msec,
Mean Gflops (using mean Time) = 20.75
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 8, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 441.41 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 268.89 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 277.73 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 276.01 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 269.56 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 267.86 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 273.88 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 267.28 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 266.29 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 269.52 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 284.48 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 272.15 msec, stdDev Time = 5.79 msec,
Mean Gflops (using mean Time) = 135.45
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 7200, num_tiles = 8, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 871.38 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 586.16 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 586.85 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 594.32 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 585.82 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 587.24 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 587.05 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 586.98 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 586.66 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 596.11 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 596.27 msec

Matrix size = 7200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 589.35 msec, stdDev Time = 4.34 msec,
Mean Gflops (using mean Time) = 211.11
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 8, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1791.11 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1037.22 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1036.14 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1035.48 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1035.75 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1037.24 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1035.13 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1035.89 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1035.98 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1036.70 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1035.69 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1036.12 msec, stdDev Time = 0.71 msec,
Mean Gflops (using mean Time) = 284.63
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 8, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2692.87 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1910.01 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1906.91 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1911.28 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1911.54 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1908.08 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1910.04 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1912.20 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1905.46 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1911.41 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1907.46 msec

Matrix size = 12000
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1909.44 msec, stdDev Time = 2.31 msec,
Mean Gflops (using mean Time) = 301.66
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 14400, num_tiles = 8, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 4082.56 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2827.52 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2828.05 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2827.94 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2826.12 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2826.26 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2826.64 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2825.26 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2826.40 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2825.46 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2825.84 msec

Matrix size = 14400
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2826.55 msec, stdDev Time = 0.99 msec,
Mean Gflops (using mean Time) = 352.14
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 16800, num_tiles = 8, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 5992.76 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 4273.95 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 4273.92 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 4273.98 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 4273.37 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 4274.28 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 4273.10 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 4273.34 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 4276.20 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 4274.83 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 4274.66 msec

Matrix size = 16800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 4274.16 msec, stdDev Time = 0.91 msec,
Mean Gflops (using mean Time) = 369.79
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 19200, num_tiles = 8, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 8331.82 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 5923.61 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 5920.64 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 5922.73 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 5920.80 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 5920.66 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 5920.78 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 5919.26 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 5918.19 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 5918.27 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 5919.73 msec

Matrix size = 19200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 5920.47 msec, stdDev Time = 1.74 msec,
Mean Gflops (using mean Time) = 398.50
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 21600, num_tiles = 8, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 11785.19 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 8466.12 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 8475.08 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 8473.04 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 8464.92 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 8473.49 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 8471.19 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 8477.75 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 8472.80 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 8472.91 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 8477.67 msec

Matrix size = 21600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 8472.50 msec, stdDev Time = 4.25 msec,
Mean Gflops (using mean Time) = 396.49


==> cf_src/dataset/matMul/matMul_log_stream_per_place_20151223.dat <==
~/bin/host ~/cf_src/matMult
~/bin/dev ~/bin/host ~/cf_src/matMult
~/bin/host ~/cf_src/matMult
~/cf_src/matMult
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 1000 x 1000, m = 6000, k = 6000, n = 6000
mblocks = 6, kblocks = 6, nblocks = 6
Matrix in blocks A(6,6), B(6,6), C(6,6)
>>parameters: partitions=1, streams=1
Perf: 280.710 Gflops/sec, Time= 1538.957 msec
Perf: 449.921 Gflops/sec, Time= 960.169 msec
Perf: 450.335 Gflops/sec, Time= 959.285 msec
Perf: 450.155 Gflops/sec, Time= 959.670 msec
Perf: 450.163 Gflops/sec, Time= 959.653 msec
Perf: 450.201 Gflops/sec, Time= 959.571 msec
Perf: 450.730 Gflops/sec, Time= 958.444 msec
Perf: 450.665 Gflops/sec, Time= 958.583 msec
Perf: 450.839 Gflops/sec, Time= 958.213 msec
Perf: 451.233 Gflops/sec, Time= 957.376 msec
Perf: 451.016 Gflops/sec, Time= 957.837 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 451.23, GF/s, Avg_DGEMM=, 450.53, GFlop/s, StdDev=, 0.43, GFlop/s, 0.10, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 1000 x 1000, m = 6000, k = 6000, n = 6000
mblocks = 6, kblocks = 6, nblocks = 6
Matrix in blocks A(6,6), B(6,6), C(6,6)
>>parameters: partitions=4, streams=1
Perf: 494.042 Gflops/sec, Time= 874.420 msec
Perf: 576.627 Gflops/sec, Time= 749.185 msec
Perf: 580.085 Gflops/sec, Time= 744.719 msec
Perf: 577.276 Gflops/sec, Time= 748.342 msec
Perf: 579.496 Gflops/sec, Time= 745.475 msec
Perf: 581.162 Gflops/sec, Time= 743.338 msec
Perf: 580.737 Gflops/sec, Time= 743.882 msec
Perf: 580.645 Gflops/sec, Time= 744.000 msec
Perf: 579.577 Gflops/sec, Time= 745.371 msec
Perf: 578.454 Gflops/sec, Time= 746.818 msec
Perf: 578.764 Gflops/sec, Time= 746.418 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 581.16, GF/s, Avg_DGEMM=, 579.28, GFlop/s, StdDev=, 1.50, GFlop/s, 0.26, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 1000 x 1000, m = 6000, k = 6000, n = 6000
mblocks = 6, kblocks = 6, nblocks = 6
Matrix in blocks A(6,6), B(6,6), C(6,6)
>>parameters: partitions=1, streams=2
Perf: 285.968 Gflops/sec, Time= 1510.656 msec
Perf: 450.013 Gflops/sec, Time= 959.972 msec
Perf: 449.772 Gflops/sec, Time= 960.486 msec
Perf: 449.534 Gflops/sec, Time= 960.995 msec
Perf: 449.651 Gflops/sec, Time= 960.746 msec
Perf: 449.780 Gflops/sec, Time= 960.469 msec
Perf: 450.047 Gflops/sec, Time= 959.899 msec
Perf: 450.206 Gflops/sec, Time= 959.561 msec
Perf: 449.602 Gflops/sec, Time= 960.849 msec
Perf: 449.959 Gflops/sec, Time= 960.088 msec
Perf: 449.990 Gflops/sec, Time= 960.021 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 450.21, GF/s, Avg_DGEMM=, 449.86, GFlop/s, StdDev=, 0.22, GFlop/s, 0.05, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 1000 x 1000, m = 6000, k = 6000, n = 6000
mblocks = 6, kblocks = 6, nblocks = 6
Matrix in blocks A(6,6), B(6,6), C(6,6)
>>parameters: partitions=4, streams=2
Perf: 489.670 Gflops/sec, Time= 882.227 msec
Perf: 578.646 Gflops/sec, Time= 746.571 msec
Perf: 580.202 Gflops/sec, Time= 744.568 msec
Perf: 580.138 Gflops/sec, Time= 744.650 msec
Perf: 581.623 Gflops/sec, Time= 742.749 msec
Perf: 577.617 Gflops/sec, Time= 747.900 msec
Perf: 580.277 Gflops/sec, Time= 744.472 msec
Perf: 578.685 Gflops/sec, Time= 746.520 msec
Perf: 578.832 Gflops/sec, Time= 746.330 msec
Perf: 580.226 Gflops/sec, Time= 744.538 msec
Perf: 577.250 Gflops/sec, Time= 748.376 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 581.62, GF/s, Avg_DGEMM=, 579.35, GFlop/s, StdDev=, 1.36, GFlop/s, 0.24, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 1000 x 1000, m = 6000, k = 6000, n = 6000
mblocks = 6, kblocks = 6, nblocks = 6
Matrix in blocks A(6,6), B(6,6), C(6,6)
>>parameters: partitions=1, streams=3
Perf: 287.874 Gflops/sec, Time= 1500.657 msec
Perf: 449.175 Gflops/sec, Time= 961.762 msec
Perf: 448.282 Gflops/sec, Time= 963.680 msec
Perf: 448.832 Gflops/sec, Time= 962.498 msec
Perf: 448.860 Gflops/sec, Time= 962.438 msec
Perf: 449.381 Gflops/sec, Time= 961.322 msec
Perf: 448.909 Gflops/sec, Time= 962.334 msec
Perf: 446.857 Gflops/sec, Time= 966.752 msec
Perf: 449.042 Gflops/sec, Time= 962.049 msec
Perf: 449.894 Gflops/sec, Time= 960.227 msec
Perf: 455.031 Gflops/sec, Time= 949.386 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 455.03, GF/s, Avg_DGEMM=, 449.43, GFlop/s, StdDev=, 2.13, GFlop/s, 0.47, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 1000 x 1000, m = 6000, k = 6000, n = 6000
mblocks = 6, kblocks = 6, nblocks = 6
Matrix in blocks A(6,6), B(6,6), C(6,6)
>>parameters: partitions=4, streams=3
Perf: 487.975 Gflops/sec, Time= 885.291 msec
Perf: 579.927 Gflops/sec, Time= 744.921 msec
Perf: 579.867 Gflops/sec, Time= 744.998 msec
Perf: 582.809 Gflops/sec, Time= 741.238 msec
Perf: 582.497 Gflops/sec, Time= 741.635 msec
Perf: 582.597 Gflops/sec, Time= 741.508 msec
Perf: 582.628 Gflops/sec, Time= 741.468 msec
Perf: 582.241 Gflops/sec, Time= 741.961 msec
Perf: 582.483 Gflops/sec, Time= 741.653 msec
Perf: 582.360 Gflops/sec, Time= 741.809 msec
Perf: 582.201 Gflops/sec, Time= 742.012 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 582.81, GF/s, Avg_DGEMM=, 581.96, GFlop/s, StdDev=, 1.10, GFlop/s, 0.19, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 1000 x 1000, m = 6000, k = 6000, n = 6000
mblocks = 6, kblocks = 6, nblocks = 6
Matrix in blocks A(6,6), B(6,6), C(6,6)
>>parameters: partitions=1, streams=4
Perf: 285.561 Gflops/sec, Time= 1512.810 msec
Perf: 449.458 Gflops/sec, Time= 961.158 msec
Perf: 448.973 Gflops/sec, Time= 962.196 msec
Perf: 452.315 Gflops/sec, Time= 955.086 msec
Perf: 450.193 Gflops/sec, Time= 959.588 msec
Perf: 452.745 Gflops/sec, Time= 954.180 msec
Perf: 453.170 Gflops/sec, Time= 953.285 msec
Perf: 455.618 Gflops/sec, Time= 948.162 msec
Perf: 454.492 Gflops/sec, Time= 950.511 msec
Perf: 455.255 Gflops/sec, Time= 948.919 msec
Perf: 454.916 Gflops/sec, Time= 949.625 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 455.62, GF/s, Avg_DGEMM=, 452.71, GFlop/s, StdDev=, 2.45, GFlop/s, 0.54, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 1000 x 1000, m = 6000, k = 6000, n = 6000
mblocks = 6, kblocks = 6, nblocks = 6
Matrix in blocks A(6,6), B(6,6), C(6,6)
>>parameters: partitions=4, streams=4
Perf: 485.298 Gflops/sec, Time= 890.174 msec
Perf: 581.035 Gflops/sec, Time= 743.501 msec
Perf: 580.918 Gflops/sec, Time= 743.650 msec
Perf: 575.953 Gflops/sec, Time= 750.061 msec
Perf: 578.535 Gflops/sec, Time= 746.714 msec
Perf: 577.051 Gflops/sec, Time= 748.634 msec
Perf: 580.865 Gflops/sec, Time= 743.718 msec
Perf: 578.422 Gflops/sec, Time= 746.859 msec
Perf: 577.651 Gflops/sec, Time= 747.856 msec
Perf: 583.587 Gflops/sec, Time= 740.250 msec
Perf: 581.269 Gflops/sec, Time= 743.202 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 583.59, GF/s, Avg_DGEMM=, 579.53, GFlop/s, StdDev=, 2.36, GFlop/s, 0.41, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 1000 x 1000, m = 6000, k = 6000, n = 6000
mblocks = 6, kblocks = 6, nblocks = 6
Matrix in blocks A(6,6), B(6,6), C(6,6)
>>parameters: partitions=1, streams=5
Perf: 286.249 Gflops/sec, Time= 1509.173 msec
Perf: 450.389 Gflops/sec, Time= 959.170 msec
Perf: 450.314 Gflops/sec, Time= 959.330 msec
Perf: 450.045 Gflops/sec, Time= 959.905 msec
Perf: 450.029 Gflops/sec, Time= 959.937 msec
Perf: 450.535 Gflops/sec, Time= 958.861 msec
Perf: 450.442 Gflops/sec, Time= 959.058 msec
Perf: 450.440 Gflops/sec, Time= 959.062 msec
Perf: 450.437 Gflops/sec, Time= 959.069 msec
Perf: 450.458 Gflops/sec, Time= 959.025 msec
Perf: 450.207 Gflops/sec, Time= 959.558 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 450.53, GF/s, Avg_DGEMM=, 450.33, GFlop/s, StdDev=, 0.18, GFlop/s, 0.04, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 1000 x 1000, m = 6000, k = 6000, n = 6000
mblocks = 6, kblocks = 6, nblocks = 6
Matrix in blocks A(6,6), B(6,6), C(6,6)
>>parameters: partitions=4, streams=5
Perf: 487.498 Gflops/sec, Time= 886.158 msec
Perf: 581.290 Gflops/sec, Time= 743.175 msec
Perf: 583.380 Gflops/sec, Time= 740.512 msec
Perf: 582.943 Gflops/sec, Time= 741.067 msec
Perf: 582.772 Gflops/sec, Time= 741.284 msec
Perf: 582.820 Gflops/sec, Time= 741.223 msec
Perf: 581.314 Gflops/sec, Time= 743.144 msec
Perf: 581.525 Gflops/sec, Time= 742.874 msec
Perf: 582.950 Gflops/sec, Time= 741.058 msec
Perf: 584.363 Gflops/sec, Time= 739.267 msec
Perf: 582.693 Gflops/sec, Time= 741.385 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 584.36, GF/s, Avg_DGEMM=, 582.61, GFlop/s, StdDev=, 0.98, GFlop/s, 0.17, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 1000 x 1000, m = 6000, k = 6000, n = 6000
mblocks = 6, kblocks = 6, nblocks = 6
Matrix in blocks A(6,6), B(6,6), C(6,6)
>>parameters: partitions=1, streams=6
Perf: 281.450 Gflops/sec, Time= 1534.907 msec
Perf: 451.331 Gflops/sec, Time= 957.168 msec
Perf: 451.503 Gflops/sec, Time= 956.805 msec
Perf: 451.327 Gflops/sec, Time= 957.177 msec
Perf: 451.152 Gflops/sec, Time= 957.548 msec
Perf: 451.258 Gflops/sec, Time= 957.324 msec
Perf: 451.369 Gflops/sec, Time= 957.088 msec
Perf: 451.251 Gflops/sec, Time= 957.338 msec
Perf: 451.061 Gflops/sec, Time= 957.742 msec
Perf: 451.402 Gflops/sec, Time= 957.018 msec
Perf: 451.168 Gflops/sec, Time= 957.515 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 451.50, GF/s, Avg_DGEMM=, 451.28, GFlop/s, StdDev=, 0.13, GFlop/s, 0.03, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 1000 x 1000, m = 6000, k = 6000, n = 6000
mblocks = 6, kblocks = 6, nblocks = 6
Matrix in blocks A(6,6), B(6,6), C(6,6)
>>parameters: partitions=4, streams=6
Perf: 492.322 Gflops/sec, Time= 877.474 msec
Perf: 581.445 Gflops/sec, Time= 742.977 msec
Perf: 580.979 Gflops/sec, Time= 743.573 msec
Perf: 580.854 Gflops/sec, Time= 743.732 msec
Perf: 581.450 Gflops/sec, Time= 742.970 msec
Perf: 581.489 Gflops/sec, Time= 742.920 msec
Perf: 581.296 Gflops/sec, Time= 743.167 msec
Perf: 582.083 Gflops/sec, Time= 742.162 msec
Perf: 581.885 Gflops/sec, Time= 742.415 msec
Perf: 582.674 Gflops/sec, Time= 741.409 msec
Perf: 581.493 Gflops/sec, Time= 742.915 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 582.67, GF/s, Avg_DGEMM=, 581.56, GFlop/s, StdDev=, 0.53, GFlop/s, 0.09, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 1000 x 1000, m = 6000, k = 6000, n = 6000
mblocks = 6, kblocks = 6, nblocks = 6
Matrix in blocks A(6,6), B(6,6), C(6,6)
>>parameters: partitions=1, streams=7
Perf: 283.630 Gflops/sec, Time= 1523.112 msec
Perf: 448.444 Gflops/sec, Time= 963.330 msec
Perf: 448.686 Gflops/sec, Time= 962.812 msec
Perf: 450.702 Gflops/sec, Time= 958.504 msec
Perf: 453.625 Gflops/sec, Time= 952.328 msec
Perf: 453.833 Gflops/sec, Time= 951.892 msec
Perf: 454.298 Gflops/sec, Time= 950.918 msec
Perf: 454.581 Gflops/sec, Time= 950.326 msec
Perf: 454.870 Gflops/sec, Time= 949.722 msec
Perf: 455.170 Gflops/sec, Time= 949.095 msec
Perf: 454.280 Gflops/sec, Time= 950.956 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 455.17, GF/s, Avg_DGEMM=, 452.85, GFlop/s, StdDev=, 2.57, GFlop/s, 0.57, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 1000 x 1000, m = 6000, k = 6000, n = 6000
mblocks = 6, kblocks = 6, nblocks = 6
Matrix in blocks A(6,6), B(6,6), C(6,6)
>>parameters: partitions=4, streams=7
Perf: 494.003 Gflops/sec, Time= 874.488 msec
Perf: 583.062 Gflops/sec, Time= 740.916 msec
Perf: 580.900 Gflops/sec, Time= 743.673 msec
Perf: 580.889 Gflops/sec, Time= 743.688 msec
Perf: 581.291 Gflops/sec, Time= 743.174 msec
Perf: 581.307 Gflops/sec, Time= 743.153 msec
Perf: 582.934 Gflops/sec, Time= 741.079 msec
Perf: 583.651 Gflops/sec, Time= 740.168 msec
Perf: 582.486 Gflops/sec, Time= 741.649 msec
Perf: 582.827 Gflops/sec, Time= 741.215 msec
Perf: 580.158 Gflops/sec, Time= 744.625 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 583.65, GF/s, Avg_DGEMM=, 581.95, GFlop/s, StdDev=, 1.18, GFlop/s, 0.20, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 1000 x 1000, m = 6000, k = 6000, n = 6000
mblocks = 6, kblocks = 6, nblocks = 6
Matrix in blocks A(6,6), B(6,6), C(6,6)
>>parameters: partitions=1, streams=8
Perf: 282.873 Gflops/sec, Time= 1527.185 msec
Perf: 449.820 Gflops/sec, Time= 960.384 msec
Perf: 451.232 Gflops/sec, Time= 957.379 msec
Perf: 451.133 Gflops/sec, Time= 957.589 msec
Perf: 449.470 Gflops/sec, Time= 961.133 msec
Perf: 450.520 Gflops/sec, Time= 958.891 msec
Perf: 451.326 Gflops/sec, Time= 957.179 msec
Perf: 453.373 Gflops/sec, Time= 952.857 msec
Perf: 454.540 Gflops/sec, Time= 950.411 msec
Perf: 454.738 Gflops/sec, Time= 949.997 msec
Perf: 454.720 Gflops/sec, Time= 950.034 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 454.74, GF/s, Avg_DGEMM=, 452.09, GFlop/s, StdDev=, 2.06, GFlop/s, 0.46, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 1000 x 1000, m = 6000, k = 6000, n = 6000
mblocks = 6, kblocks = 6, nblocks = 6
Matrix in blocks A(6,6), B(6,6), C(6,6)
>>parameters: partitions=4, streams=8
Perf: 495.464 Gflops/sec, Time= 871.909 msec
Perf: 581.950 Gflops/sec, Time= 742.332 msec
Perf: 582.227 Gflops/sec, Time= 741.979 msec
Perf: 582.946 Gflops/sec, Time= 741.063 msec
Perf: 582.495 Gflops/sec, Time= 741.637 msec
Perf: 582.661 Gflops/sec, Time= 741.426 msec
Perf: 582.329 Gflops/sec, Time= 741.849 msec
Perf: 581.810 Gflops/sec, Time= 742.511 msec
Perf: 581.525 Gflops/sec, Time= 742.875 msec
Perf: 582.487 Gflops/sec, Time= 741.647 msec
Perf: 582.267 Gflops/sec, Time= 741.928 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 582.95, GF/s, Avg_DGEMM=, 582.27, GFlop/s, StdDev=, 0.42, GFlop/s, 0.07, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 1000 x 1000, m = 6000, k = 6000, n = 6000
mblocks = 6, kblocks = 6, nblocks = 6
Matrix in blocks A(6,6), B(6,6), C(6,6)
>>parameters: partitions=1, streams=9
Perf: 283.581 Gflops/sec, Time= 1523.375 msec
Perf: 449.456 Gflops/sec, Time= 961.162 msec
Perf: 449.587 Gflops/sec, Time= 960.882 msec
Perf: 450.146 Gflops/sec, Time= 959.688 msec
Perf: 449.613 Gflops/sec, Time= 960.827 msec
Perf: 449.846 Gflops/sec, Time= 960.328 msec
Perf: 449.359 Gflops/sec, Time= 961.370 msec
Perf: 449.904 Gflops/sec, Time= 960.205 msec
Perf: 449.862 Gflops/sec, Time= 960.295 msec
Perf: 450.438 Gflops/sec, Time= 959.067 msec
Perf: 450.454 Gflops/sec, Time= 959.033 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 450.45, GF/s, Avg_DGEMM=, 449.87, GFlop/s, StdDev=, 0.38, GFlop/s, 0.09, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 1000 x 1000, m = 6000, k = 6000, n = 6000
mblocks = 6, kblocks = 6, nblocks = 6
Matrix in blocks A(6,6), B(6,6), C(6,6)
>>parameters: partitions=4, streams=9
Perf: 495.779 Gflops/sec, Time= 871.356 msec
Perf: 581.271 Gflops/sec, Time= 743.199 msec
Perf: 581.989 Gflops/sec, Time= 742.282 msec
Perf: 581.697 Gflops/sec, Time= 742.654 msec
Perf: 582.296 Gflops/sec, Time= 741.890 msec
Perf: 582.157 Gflops/sec, Time= 742.068 msec
Perf: 581.449 Gflops/sec, Time= 742.972 msec
Perf: 582.286 Gflops/sec, Time= 741.903 msec
Perf: 583.536 Gflops/sec, Time= 740.314 msec
Perf: 581.441 Gflops/sec, Time= 742.982 msec
Perf: 583.605 Gflops/sec, Time= 740.227 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 583.60, GF/s, Avg_DGEMM=, 582.17, GFlop/s, StdDev=, 0.82, GFlop/s, 0.14, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 1000 x 1000, m = 6000, k = 6000, n = 6000
mblocks = 6, kblocks = 6, nblocks = 6
Matrix in blocks A(6,6), B(6,6), C(6,6)
>>parameters: partitions=1, streams=10
Perf: 284.056 Gflops/sec, Time= 1520.825 msec
Perf: 450.455 Gflops/sec, Time= 959.031 msec
Perf: 449.993 Gflops/sec, Time= 960.015 msec
Perf: 450.034 Gflops/sec, Time= 959.927 msec
Perf: 450.347 Gflops/sec, Time= 959.260 msec
Perf: 450.181 Gflops/sec, Time= 959.614 msec
Perf: 450.819 Gflops/sec, Time= 958.255 msec
Perf: 450.064 Gflops/sec, Time= 959.863 msec
Perf: 449.936 Gflops/sec, Time= 960.136 msec
Perf: 450.267 Gflops/sec, Time= 959.430 msec
Perf: 450.090 Gflops/sec, Time= 959.809 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 450.82, GF/s, Avg_DGEMM=, 450.22, GFlop/s, StdDev=, 0.27, GFlop/s, 0.06, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 1000 x 1000, m = 6000, k = 6000, n = 6000
mblocks = 6, kblocks = 6, nblocks = 6
Matrix in blocks A(6,6), B(6,6), C(6,6)
>>parameters: partitions=4, streams=10
Perf: 500.819 Gflops/sec, Time= 862.587 msec
Perf: 581.783 Gflops/sec, Time= 742.545 msec
Perf: 582.859 Gflops/sec, Time= 741.174 msec
Perf: 583.416 Gflops/sec, Time= 740.466 msec
Perf: 584.030 Gflops/sec, Time= 739.688 msec
Perf: 583.643 Gflops/sec, Time= 740.178 msec
Perf: 583.611 Gflops/sec, Time= 740.219 msec
Perf: 583.194 Gflops/sec, Time= 740.748 msec
Perf: 583.427 Gflops/sec, Time= 740.452 msec
Perf: 582.496 Gflops/sec, Time= 741.636 msec
Perf: 583.543 Gflops/sec, Time= 740.306 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 584.03, GF/s, Avg_DGEMM=, 583.20, GFlop/s, StdDev=, 0.66, GFlop/s, 0.11, percent (Ignoring first iteration)
Computing result using host CPU...

==> cf_src/dataset/matMul/matMult_datasets.dat <==
#
4000	557.62
5000	518.96
6000	582.17
7000	561.25
8000	596.60
9000	582.18
10000	602.42
11000	595.64
12000	610.00

        


==> cf_src/dataset/matMul/matMult_datasets_20151223.dat <==
~/bin/host ~/cf_src/matMult
~/bin/dev ~/bin/host ~/cf_src/matMult
~/bin/host ~/cf_src/matMult
~/cf_src/matMult
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 1000 x 1000, m = 4000, k = 4000, n = 4000
mblocks = 4, kblocks = 4, nblocks = 4
Matrix in blocks A(4,4), B(4,4), C(4,4)
>>parameters: partitions=4, streams=1
Perf: 369.206 Gflops/sec, Time= 346.690 msec
Perf: 559.050 Gflops/sec, Time= 228.960 msec
Perf: 557.834 Gflops/sec, Time= 229.459 msec
Perf: 558.693 Gflops/sec, Time= 229.106 msec
Perf: 556.917 Gflops/sec, Time= 229.837 msec
Perf: 556.464 Gflops/sec, Time= 230.024 msec
Perf: 557.926 Gflops/sec, Time= 229.421 msec
Perf: 557.307 Gflops/sec, Time= 229.676 msec
Perf: 558.102 Gflops/sec, Time= 229.349 msec
Perf: 557.324 Gflops/sec, Time= 229.669 msec
Perf: 556.628 Gflops/sec, Time= 229.956 msec
Size=, 4000, 4000, 4000, 4000, Pass=, 1, Iters=, 11, Max=, 559.05, GF/s, Avg_DGEMM=, 557.62, GFlop/s, StdDev=, 0.85, GFlop/s, 0.15, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 1000 x 1000, m = 5000, k = 5000, n = 5000
mblocks = 5, kblocks = 5, nblocks = 5
Matrix in blocks A(5,5), B(5,5), C(5,5)
>>parameters: partitions=4, streams=1
Perf: 404.195 Gflops/sec, Time= 618.514 msec
Perf: 515.522 Gflops/sec, Time= 484.945 msec
Perf: 517.448 Gflops/sec, Time= 483.140 msec
Perf: 517.288 Gflops/sec, Time= 483.290 msec
Perf: 517.898 Gflops/sec, Time= 482.720 msec
Perf: 517.967 Gflops/sec, Time= 482.656 msec
Perf: 518.182 Gflops/sec, Time= 482.456 msec
Perf: 518.961 Gflops/sec, Time= 481.732 msec
Perf: 517.760 Gflops/sec, Time= 482.849 msec
Perf: 518.908 Gflops/sec, Time= 481.781 msec
Perf: 516.522 Gflops/sec, Time= 484.006 msec
Size=, 5000, 5000, 5000, 5000, Pass=, 1, Iters=, 11, Max=, 518.96, GF/s, Avg_DGEMM=, 517.65, GFlop/s, StdDev=, 1.04, GFlop/s, 0.20, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 1000 x 1000, m = 6000, k = 6000, n = 6000
mblocks = 6, kblocks = 6, nblocks = 6
Matrix in blocks A(6,6), B(6,6), C(6,6)
>>parameters: partitions=4, streams=1
Perf: 492.085 Gflops/sec, Time= 877.897 msec
Perf: 582.432 Gflops/sec, Time= 741.717 msec
Perf: 582.627 Gflops/sec, Time= 741.469 msec
Perf: 582.606 Gflops/sec, Time= 741.496 msec
Perf: 582.500 Gflops/sec, Time= 741.631 msec
Perf: 581.977 Gflops/sec, Time= 742.297 msec
Perf: 581.762 Gflops/sec, Time= 742.572 msec
Perf: 581.969 Gflops/sec, Time= 742.308 msec
Perf: 581.604 Gflops/sec, Time= 742.773 msec
Perf: 582.163 Gflops/sec, Time= 742.060 msec
Perf: 582.079 Gflops/sec, Time= 742.167 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 582.63, GF/s, Avg_DGEMM=, 582.17, GFlop/s, StdDev=, 0.36, GFlop/s, 0.06, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 1000 x 1000, m = 7000, k = 7000, n = 7000
mblocks = 7, kblocks = 7, nblocks = 7
Matrix in blocks A(7,7), B(7,7), C(7,7)
>>parameters: partitions=4, streams=1
Perf: 519.552 Gflops/sec, Time= 1320.368 msec
Perf: 560.734 Gflops/sec, Time= 1223.397 msec
Perf: 560.820 Gflops/sec, Time= 1223.208 msec
Perf: 560.820 Gflops/sec, Time= 1223.208 msec
Perf: 560.013 Gflops/sec, Time= 1224.972 msec
Perf: 561.208 Gflops/sec, Time= 1222.364 msec
Perf: 562.145 Gflops/sec, Time= 1220.325 msec
Perf: 561.893 Gflops/sec, Time= 1220.873 msec
Perf: 561.406 Gflops/sec, Time= 1221.933 msec
Perf: 561.870 Gflops/sec, Time= 1220.923 msec
Perf: 561.550 Gflops/sec, Time= 1221.618 msec
Size=, 7000, 7000, 7000, 7000, Pass=, 1, Iters=, 11, Max=, 562.15, GF/s, Avg_DGEMM=, 561.25, GFlop/s, StdDev=, 0.66, GFlop/s, 0.12, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 1000 x 1000, m = 8000, k = 8000, n = 8000
mblocks = 8, kblocks = 8, nblocks = 8
Matrix in blocks A(8,8), B(8,8), C(8,8)
>>parameters: partitions=4, streams=1
Perf: 518.756 Gflops/sec, Time= 1973.952 msec
Perf: 596.181 Gflops/sec, Time= 1717.599 msec
Perf: 596.297 Gflops/sec, Time= 1717.264 msec
Perf: 596.557 Gflops/sec, Time= 1716.516 msec
Perf: 596.095 Gflops/sec, Time= 1717.846 msec
Perf: 596.966 Gflops/sec, Time= 1715.340 msec
Perf: 596.530 Gflops/sec, Time= 1716.595 msec
Perf: 596.088 Gflops/sec, Time= 1717.868 msec
Perf: 597.489 Gflops/sec, Time= 1713.839 msec
Perf: 597.157 Gflops/sec, Time= 1714.791 msec
Perf: 596.604 Gflops/sec, Time= 1716.382 msec
Size=, 8000, 8000, 8000, 8000, Pass=, 1, Iters=, 11, Max=, 597.49, GF/s, Avg_DGEMM=, 596.60, GFlop/s, StdDev=, 0.47, GFlop/s, 0.08, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 1000 x 1000, m = 9000, k = 9000, n = 9000
mblocks = 9, kblocks = 9, nblocks = 9
Matrix in blocks A(9,9), B(9,9), C(9,9)
>>parameters: partitions=4, streams=1
Perf: 498.564 Gflops/sec, Time= 2924.400 msec
Perf: 582.690 Gflops/sec, Time= 2502.187 msec
Perf: 582.568 Gflops/sec, Time= 2502.714 msec
Perf: 583.992 Gflops/sec, Time= 2496.611 msec
Perf: 581.874 Gflops/sec, Time= 2505.699 msec
Perf: 583.240 Gflops/sec, Time= 2499.827 msec
Perf: 581.995 Gflops/sec, Time= 2505.176 msec
Perf: 581.977 Gflops/sec, Time= 2505.254 msec
Perf: 582.386 Gflops/sec, Time= 2503.492 msec
Perf: 580.522 Gflops/sec, Time= 2511.533 msec
Perf: 580.599 Gflops/sec, Time= 2511.198 msec
Size=, 9000, 9000, 9000, 9000, Pass=, 1, Iters=, 11, Max=, 583.99, GF/s, Avg_DGEMM=, 582.18, GFlop/s, StdDev=, 1.07, GFlop/s, 0.18, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 1000 x 1000, m = 10000, k = 10000, n = 10000
mblocks = 10, kblocks = 10, nblocks = 10
Matrix in blocks A(10,10), B(10,10), C(10,10)
>>parameters: partitions=4, streams=1
Perf: 569.933 Gflops/sec, Time= 3509.184 msec
Perf: 602.431 Gflops/sec, Time= 3319.884 msec
Perf: 602.245 Gflops/sec, Time= 3320.909 msec
Perf: 602.672 Gflops/sec, Time= 3318.554 msec
Perf: 602.128 Gflops/sec, Time= 3321.550 msec
Perf: 602.523 Gflops/sec, Time= 3319.375 msec
Perf: 602.444 Gflops/sec, Time= 3319.809 msec
Perf: 602.135 Gflops/sec, Time= 3321.512 msec
Perf: 602.893 Gflops/sec, Time= 3317.339 msec
Perf: 602.344 Gflops/sec, Time= 3320.359 msec
Perf: 602.395 Gflops/sec, Time= 3320.079 msec
Size=, 10000, 10000, 10000, 10000, Pass=, 1, Iters=, 11, Max=, 602.89, GF/s, Avg_DGEMM=, 602.42, GFlop/s, StdDev=, 0.24, GFlop/s, 0.04, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 1000 x 1000, m = 11000, k = 11000, n = 11000
mblocks = 11, kblocks = 11, nblocks = 11
Matrix in blocks A(11,11), B(11,11), C(11,11)
>>parameters: partitions=4, streams=1
Perf: 572.603 Gflops/sec, Time= 4648.945 msec
Perf: 595.971 Gflops/sec, Time= 4466.657 msec
Perf: 594.808 Gflops/sec, Time= 4475.392 msec
Perf: 595.584 Gflops/sec, Time= 4469.561 msec
Perf: 595.019 Gflops/sec, Time= 4473.805 msec
Perf: 595.793 Gflops/sec, Time= 4467.993 msec
Perf: 596.171 Gflops/sec, Time= 4465.158 msec
Perf: 596.482 Gflops/sec, Time= 4462.836 msec
Perf: 595.739 Gflops/sec, Time= 4468.396 msec
Perf: 595.331 Gflops/sec, Time= 4471.460 msec
Perf: 595.526 Gflops/sec, Time= 4469.999 msec
Size=, 11000, 11000, 11000, 11000, Pass=, 1, Iters=, 11, Max=, 596.48, GF/s, Avg_DGEMM=, 595.64, GFlop/s, StdDev=, 0.51, GFlop/s, 0.09, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 1000 x 1000, m = 12000, k = 12000, n = 12000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=4, streams=1
Perf: 582.331 Gflops/sec, Time= 5934.767 msec
Perf: 608.583 Gflops/sec, Time= 5678.763 msec
Perf: 608.686 Gflops/sec, Time= 5677.805 msec
Perf: 609.040 Gflops/sec, Time= 5674.502 msec
Perf: 608.729 Gflops/sec, Time= 5677.399 msec
Perf: 609.478 Gflops/sec, Time= 5670.430 msec
Perf: 610.282 Gflops/sec, Time= 5662.956 msec
Perf: 611.153 Gflops/sec, Time= 5654.889 msec
Perf: 611.687 Gflops/sec, Time= 5649.951 msec
Perf: 611.044 Gflops/sec, Time= 5655.890 msec
Perf: 611.283 Gflops/sec, Time= 5653.684 msec
Size=, 12000, 12000, 12000, 12000, Pass=, 1, Iters=, 11, Max=, 611.69, GF/s, Avg_DGEMM=, 610.00, GFlop/s, StdDev=, 1.23, GFlop/s, 0.20, percent (Ignoring first iteration)
Computing result using host CPU...

==> cf_src/dataset/matMul/matMult_partition_20151223.dat <==
~/bin/host ~/cf_src/matMult
~/bin/dev ~/bin/host ~/cf_src/matMult
~/bin/host ~/cf_src/matMult
~/cf_src/matMult
partitions=1
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=1, streams=1
Perf: 231.477 Gflops/sec, Time= 1866.279 msec
Perf: 240.072 Gflops/sec, Time= 1799.459 msec
Perf: 240.234 Gflops/sec, Time= 1798.243 msec
Perf: 240.737 Gflops/sec, Time= 1794.490 msec
Perf: 240.794 Gflops/sec, Time= 1794.067 msec
Perf: 240.928 Gflops/sec, Time= 1793.069 msec
Perf: 240.816 Gflops/sec, Time= 1793.903 msec
Perf: 240.788 Gflops/sec, Time= 1794.111 msec
Perf: 240.841 Gflops/sec, Time= 1793.712 msec
Perf: 240.969 Gflops/sec, Time= 1792.764 msec
Perf: 240.628 Gflops/sec, Time= 1795.304 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 240.97, GF/s, Avg_DGEMM=, 240.68, GFlop/s, StdDev=, 0.30, GFlop/s, 0.12, percent (Ignoring first iteration)
Computing result using host CPU...partitions=2
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=2, streams=1
Perf: 326.061 Gflops/sec, Time= 1324.904 msec
Perf: 338.768 Gflops/sec, Time= 1275.208 msec
Perf: 338.533 Gflops/sec, Time= 1276.096 msec
Perf: 338.098 Gflops/sec, Time= 1277.736 msec
Perf: 336.227 Gflops/sec, Time= 1284.845 msec
Perf: 336.281 Gflops/sec, Time= 1284.641 msec
Perf: 337.542 Gflops/sec, Time= 1279.842 msec
Perf: 337.107 Gflops/sec, Time= 1281.493 msec
Perf: 338.430 Gflops/sec, Time= 1276.481 msec
Perf: 337.219 Gflops/sec, Time= 1281.068 msec
Perf: 337.469 Gflops/sec, Time= 1280.118 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 338.77, GF/s, Avg_DGEMM=, 337.57, GFlop/s, StdDev=, 0.89, GFlop/s, 0.26, percent (Ignoring first iteration)
Computing result using host CPU...partitions=3
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=3, streams=1
Perf: 171.018 Gflops/sec, Time= 2526.049 msec
Perf: 239.270 Gflops/sec, Time= 1805.492 msec
Perf: 162.180 Gflops/sec, Time= 2663.715 msec
Perf: 195.851 Gflops/sec, Time= 2205.755 msec
Perf: 212.237 Gflops/sec, Time= 2035.457 msec
Perf: 183.677 Gflops/sec, Time= 2351.952 msec
Perf: 204.869 Gflops/sec, Time= 2108.660 msec
Perf: 208.656 Gflops/sec, Time= 2070.392 msec
Perf: 160.453 Gflops/sec, Time= 2692.369 msec
Perf: 172.602 Gflops/sec, Time= 2502.871 msec
Perf: 244.027 Gflops/sec, Time= 1770.299 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 244.03, GF/s, Avg_DGEMM=, 198.38, GFlop/s, StdDev=, 29.31, GFlop/s, 14.77, percent (Ignoring first iteration)
Computing result using host CPU...partitions=4
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=4, streams=1
Perf: 391.997 Gflops/sec, Time= 1102.050 msec
Perf: 413.280 Gflops/sec, Time= 1045.296 msec
Perf: 413.354 Gflops/sec, Time= 1045.110 msec
Perf: 412.164 Gflops/sec, Time= 1048.126 msec
Perf: 414.864 Gflops/sec, Time= 1041.306 msec
Perf: 413.678 Gflops/sec, Time= 1044.290 msec
Perf: 413.528 Gflops/sec, Time= 1044.670 msec
Perf: 413.147 Gflops/sec, Time= 1045.633 msec
Perf: 416.149 Gflops/sec, Time= 1038.089 msec
Perf: 413.928 Gflops/sec, Time= 1043.660 msec
Perf: 414.143 Gflops/sec, Time= 1043.118 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 416.15, GF/s, Avg_DGEMM=, 413.82, GFlop/s, StdDev=, 1.08, GFlop/s, 0.26, percent (Ignoring first iteration)
Computing result using host CPU...partitions=5
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=5, streams=1
Perf: 80.180 Gflops/sec, Time= 5387.882 msec
Perf: 81.732 Gflops/sec, Time= 5285.582 msec
Perf: 100.435 Gflops/sec, Time= 4301.302 msec
Perf: 79.142 Gflops/sec, Time= 5458.512 msec
Perf: 94.895 Gflops/sec, Time= 4552.411 msec
Perf: 87.202 Gflops/sec, Time= 4954.037 msec
Perf: 91.640 Gflops/sec, Time= 4714.099 msec
Perf: 94.681 Gflops/sec, Time= 4562.703 msec
Perf: 91.210 Gflops/sec, Time= 4736.325 msec
Perf: 80.251 Gflops/sec, Time= 5383.106 msec
Perf: 84.622 Gflops/sec, Time= 5105.055 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 100.43, GF/s, Avg_DGEMM=, 88.58, GFlop/s, StdDev=, 7.12, GFlop/s, 8.04, percent (Ignoring first iteration)
Computing result using host CPU...partitions=6
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=6, streams=1
Perf: 72.454 Gflops/sec, Time= 5962.370 msec
Perf: 76.483 Gflops/sec, Time= 5648.288 msec
Perf: 82.169 Gflops/sec, Time= 5257.441 msec
Perf: 62.116 Gflops/sec, Time= 6954.732 msec
Perf: 71.417 Gflops/sec, Time= 6048.944 msec
Perf: 75.627 Gflops/sec, Time= 5712.266 msec
Perf: 71.348 Gflops/sec, Time= 6054.807 msec
Perf: 69.277 Gflops/sec, Time= 6235.839 msec
Perf: 78.852 Gflops/sec, Time= 5478.593 msec
Perf: 68.823 Gflops/sec, Time= 6276.984 msec
Perf: 59.802 Gflops/sec, Time= 7223.848 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 82.17, GF/s, Avg_DGEMM=, 71.59, GFlop/s, StdDev=, 7.05, GFlop/s, 9.84, percent (Ignoring first iteration)
Computing result using host CPU...partitions=7
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=7, streams=1
Perf: 429.905 Gflops/sec, Time= 1004.872 msec
Perf: 459.202 Gflops/sec, Time= 940.763 msec
Perf: 460.430 Gflops/sec, Time= 938.254 msec
Perf: 459.258 Gflops/sec, Time= 940.648 msec
Perf: 457.211 Gflops/sec, Time= 944.860 msec
Perf: 461.064 Gflops/sec, Time= 936.963 msec
Perf: 459.967 Gflops/sec, Time= 939.197 msec
Perf: 460.517 Gflops/sec, Time= 938.076 msec
Perf: 456.198 Gflops/sec, Time= 946.957 msec
Perf: 459.288 Gflops/sec, Time= 940.587 msec
Perf: 460.404 Gflops/sec, Time= 938.306 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 461.06, GF/s, Avg_DGEMM=, 459.35, GFlop/s, StdDev=, 1.55, GFlop/s, 0.34, percent (Ignoring first iteration)
Computing result using host CPU...partitions=8
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=8, streams=1
Perf: 425.925 Gflops/sec, Time= 1014.262 msec
Perf: 460.202 Gflops/sec, Time= 938.719 msec
Perf: 457.441 Gflops/sec, Time= 944.385 msec
Perf: 461.481 Gflops/sec, Time= 936.117 msec
Perf: 458.698 Gflops/sec, Time= 941.797 msec
Perf: 461.529 Gflops/sec, Time= 936.020 msec
Perf: 462.020 Gflops/sec, Time= 935.025 msec
Perf: 460.061 Gflops/sec, Time= 939.005 msec
Perf: 458.438 Gflops/sec, Time= 942.331 msec
Perf: 459.477 Gflops/sec, Time= 940.200 msec
Perf: 458.610 Gflops/sec, Time= 941.977 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 462.02, GF/s, Avg_DGEMM=, 459.80, GFlop/s, StdDev=, 1.53, GFlop/s, 0.33, percent (Ignoring first iteration)
Computing result using host CPU...partitions=9
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=9, streams=1
Perf: 95.529 Gflops/sec, Time= 4522.177 msec
Perf: 87.615 Gflops/sec, Time= 4930.686 msec
Perf: 97.427 Gflops/sec, Time= 4434.088 msec
Perf: 97.377 Gflops/sec, Time= 4436.371 msec
Perf: 97.291 Gflops/sec, Time= 4440.273 msec
Perf: 109.731 Gflops/sec, Time= 3936.901 msec
Perf: 94.429 Gflops/sec, Time= 4574.880 msec
Perf: 94.093 Gflops/sec, Time= 4591.196 msec
Perf: 94.916 Gflops/sec, Time= 4551.377 msec
Perf: 102.394 Gflops/sec, Time= 4219.007 msec
Perf: 115.511 Gflops/sec, Time= 3739.917 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 115.51, GF/s, Avg_DGEMM=, 99.08, GFlop/s, StdDev=, 8.15, GFlop/s, 8.23, percent (Ignoring first iteration)
Computing result using host CPU...partitions=10
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=10, streams=1
Perf: 165.015 Gflops/sec, Time= 2617.949 msec
Perf: 175.662 Gflops/sec, Time= 2459.264 msec
Perf: 190.610 Gflops/sec, Time= 2266.410 msec
Perf: 183.755 Gflops/sec, Time= 2350.956 msec
Perf: 166.457 Gflops/sec, Time= 2595.267 msec
Perf: 147.602 Gflops/sec, Time= 2926.788 msec
Perf: 148.710 Gflops/sec, Time= 2904.975 msec
Perf: 143.076 Gflops/sec, Time= 3019.382 msec
Perf: 126.415 Gflops/sec, Time= 3417.315 msec
Perf: 144.206 Gflops/sec, Time= 2995.714 msec
Perf: 156.547 Gflops/sec, Time= 2759.548 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 190.61, GF/s, Avg_DGEMM=, 158.30, GFlop/s, StdDev=, 20.32, GFlop/s, 12.84, percent (Ignoring first iteration)
Computing result using host CPU...partitions=11
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=11, streams=1
Perf: 206.606 Gflops/sec, Time= 2090.938 msec
Perf: 221.710 Gflops/sec, Time= 1948.493 msec
Perf: 221.136 Gflops/sec, Time= 1953.547 msec
Perf: 211.263 Gflops/sec, Time= 2044.842 msec
Perf: 222.729 Gflops/sec, Time= 1939.578 msec
Perf: 226.712 Gflops/sec, Time= 1905.501 msec
Perf: 212.385 Gflops/sec, Time= 2034.045 msec
Perf: 215.832 Gflops/sec, Time= 2001.553 msec
Perf: 211.420 Gflops/sec, Time= 2043.328 msec
Perf: 212.288 Gflops/sec, Time= 2034.973 msec
Perf: 215.180 Gflops/sec, Time= 2007.617 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 226.71, GF/s, Avg_DGEMM=, 217.07, GFlop/s, StdDev=, 5.56, GFlop/s, 2.56, percent (Ignoring first iteration)
Computing result using host CPU...partitions=12
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=12, streams=1
Perf: 180.050 Gflops/sec, Time= 2399.340 msec
Perf: 150.539 Gflops/sec, Time= 2869.694 msec
Perf: 172.790 Gflops/sec, Time= 2500.142 msec
Perf: 167.293 Gflops/sec, Time= 2582.299 msec
Perf: 191.332 Gflops/sec, Time= 2257.859 msec
Perf: 188.421 Gflops/sec, Time= 2292.736 msec
Perf: 181.318 Gflops/sec, Time= 2382.550 msec
Perf: 168.968 Gflops/sec, Time= 2556.703 msec
Perf: 163.951 Gflops/sec, Time= 2634.930 msec
Perf: 176.106 Gflops/sec, Time= 2453.062 msec
Perf: 162.024 Gflops/sec, Time= 2666.264 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 191.33, GF/s, Avg_DGEMM=, 172.27, GFlop/s, StdDev=, 12.49, GFlop/s, 7.25, percent (Ignoring first iteration)
Computing result using host CPU...partitions=13
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=13, streams=1
Perf: 77.069 Gflops/sec, Time= 5605.378 msec
Perf: 74.523 Gflops/sec, Time= 5796.873 msec
Perf: 67.140 Gflops/sec, Time= 6434.300 msec
Perf: 76.793 Gflops/sec, Time= 5625.546 msec
Perf: 80.523 Gflops/sec, Time= 5364.897 msec
Perf: 75.019 Gflops/sec, Time= 5758.570 msec
Perf: 71.278 Gflops/sec, Time= 6060.770 msec
Perf: 74.539 Gflops/sec, Time= 5795.661 msec
Perf: 71.411 Gflops/sec, Time= 6049.464 msec
Perf: 77.507 Gflops/sec, Time= 5573.706 msec
Perf: 71.399 Gflops/sec, Time= 6050.538 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 80.52, GF/s, Avg_DGEMM=, 74.01, GFlop/s, StdDev=, 3.83, GFlop/s, 5.18, percent (Ignoring first iteration)
Computing result using host CPU...partitions=14
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=14, streams=1
Perf: 425.833 Gflops/sec, Time= 1014.482 msec
Perf: 474.284 Gflops/sec, Time= 910.847 msec
Perf: 474.882 Gflops/sec, Time= 909.699 msec
Perf: 475.409 Gflops/sec, Time= 908.691 msec
Perf: 474.702 Gflops/sec, Time= 910.044 msec
Perf: 475.401 Gflops/sec, Time= 908.706 msec
Perf: 476.177 Gflops/sec, Time= 907.225 msec
Perf: 475.024 Gflops/sec, Time= 909.428 msec
Perf: 473.731 Gflops/sec, Time= 911.909 msec
Perf: 473.065 Gflops/sec, Time= 913.193 msec
Perf: 475.437 Gflops/sec, Time= 908.637 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 476.18, GF/s, Avg_DGEMM=, 474.81, GFlop/s, StdDev=, 0.91, GFlop/s, 0.19, percent (Ignoring first iteration)
Computing result using host CPU...partitions=15
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=15, streams=1
Perf: 169.209 Gflops/sec, Time= 2553.050 msec
Perf: 193.450 Gflops/sec, Time= 2233.140 msec
Perf: 188.165 Gflops/sec, Time= 2295.856 msec
Perf: 212.608 Gflops/sec, Time= 2031.905 msec
Perf: 189.686 Gflops/sec, Time= 2277.445 msec
Perf: 189.134 Gflops/sec, Time= 2284.097 msec
Perf: 195.411 Gflops/sec, Time= 2210.720 msec
Perf: 203.321 Gflops/sec, Time= 2124.719 msec
Perf: 195.981 Gflops/sec, Time= 2204.291 msec
Perf: 179.995 Gflops/sec, Time= 2400.072 msec
Perf: 199.864 Gflops/sec, Time= 2161.472 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 212.61, GF/s, Avg_DGEMM=, 194.76, GFlop/s, StdDev=, 9.07, GFlop/s, 4.66, percent (Ignoring first iteration)
Computing result using host CPU...partitions=16
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=16, streams=1
Perf: 105.143 Gflops/sec, Time= 4108.700 msec
Perf: 119.565 Gflops/sec, Time= 3613.105 msec
Perf: 109.197 Gflops/sec, Time= 3956.164 msec
Perf: 114.928 Gflops/sec, Time= 3758.868 msec
Perf: 120.155 Gflops/sec, Time= 3595.359 msec
Perf: 113.394 Gflops/sec, Time= 3809.723 msec
Perf: 118.901 Gflops/sec, Time= 3633.263 msec
Perf: 107.147 Gflops/sec, Time= 4031.842 msec
Perf: 120.249 Gflops/sec, Time= 3592.554 msec
Perf: 122.827 Gflops/sec, Time= 3517.135 msec
Perf: 107.005 Gflops/sec, Time= 4037.179 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 122.83, GF/s, Avg_DGEMM=, 115.34, GFlop/s, StdDev=, 5.89, GFlop/s, 5.11, percent (Ignoring first iteration)
Computing result using host CPU...partitions=17
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=17, streams=1
Perf: 72.985 Gflops/sec, Time= 5919.001 msec
Perf: 74.913 Gflops/sec, Time= 5766.689 msec
Perf: 76.384 Gflops/sec, Time= 5655.638 msec
Perf: 80.259 Gflops/sec, Time= 5382.556 msec
Perf: 75.602 Gflops/sec, Time= 5714.162 msec
Perf: 89.458 Gflops/sec, Time= 4829.090 msec
Perf: 79.185 Gflops/sec, Time= 5455.592 msec
Perf: 73.588 Gflops/sec, Time= 5870.534 msec
Perf: 79.156 Gflops/sec, Time= 5457.577 msec
Perf: 84.544 Gflops/sec, Time= 5109.795 msec
Perf: 78.098 Gflops/sec, Time= 5531.517 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 89.46, GF/s, Avg_DGEMM=, 79.12, GFlop/s, StdDev=, 4.79, GFlop/s, 6.06, percent (Ignoring first iteration)
Computing result using host CPU...partitions=18
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=18, streams=1
Perf: 209.429 Gflops/sec, Time= 2062.751 msec
Perf: 205.980 Gflops/sec, Time= 2097.296 msec
Perf: 217.552 Gflops/sec, Time= 1985.736 msec
Perf: 218.354 Gflops/sec, Time= 1978.443 msec
Perf: 201.585 Gflops/sec, Time= 2143.016 msec
Perf: 217.977 Gflops/sec, Time= 1981.858 msec
Perf: 204.788 Gflops/sec, Time= 2109.498 msec
Perf: 215.795 Gflops/sec, Time= 2001.897 msec
Perf: 204.379 Gflops/sec, Time= 2113.718 msec
Perf: 213.542 Gflops/sec, Time= 2023.018 msec
Perf: 215.464 Gflops/sec, Time= 2004.980 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 218.35, GF/s, Avg_DGEMM=, 211.54, GFlop/s, StdDev=, 6.57, GFlop/s, 3.11, percent (Ignoring first iteration)
Computing result using host CPU...partitions=19
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=19, streams=1
Perf: 261.460 Gflops/sec, Time= 1652.261 msec
Perf: 294.235 Gflops/sec, Time= 1468.214 msec
Perf: 359.397 Gflops/sec, Time= 1202.014 msec
Perf: 334.573 Gflops/sec, Time= 1291.196 msec
Perf: 344.504 Gflops/sec, Time= 1253.976 msec
Perf: 335.742 Gflops/sec, Time= 1286.701 msec
Perf: 330.890 Gflops/sec, Time= 1305.570 msec
Perf: 282.095 Gflops/sec, Time= 1531.401 msec
Perf: 282.289 Gflops/sec, Time= 1530.347 msec
Perf: 284.778 Gflops/sec, Time= 1516.973 msec
Perf: 351.280 Gflops/sec, Time= 1229.789 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 359.40, GF/s, Avg_DGEMM=, 319.98, GFlop/s, StdDev=, 30.68, GFlop/s, 9.59, percent (Ignoring first iteration)
Computing result using host CPU...partitions=20
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=20, streams=1
Perf: 203.735 Gflops/sec, Time= 2120.406 msec
Perf: 239.638 Gflops/sec, Time= 1802.722 msec
Perf: 254.186 Gflops/sec, Time= 1699.541 msec
Perf: 254.993 Gflops/sec, Time= 1694.162 msec
Perf: 226.557 Gflops/sec, Time= 1906.802 msec
Perf: 239.756 Gflops/sec, Time= 1801.833 msec
Perf: 252.553 Gflops/sec, Time= 1710.535 msec
Perf: 232.377 Gflops/sec, Time= 1859.050 msec
Perf: 223.782 Gflops/sec, Time= 1930.454 msec
Perf: 245.973 Gflops/sec, Time= 1756.292 msec
Perf: 246.438 Gflops/sec, Time= 1752.975 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 254.99, GF/s, Avg_DGEMM=, 241.63, GFlop/s, StdDev=, 11.24, GFlop/s, 4.65, percent (Ignoring first iteration)
Computing result using host CPU...partitions=21
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=21, streams=1
Perf: 157.048 Gflops/sec, Time= 2750.751 msec
Perf: 172.775 Gflops/sec, Time= 2500.362 msec
Perf: 165.491 Gflops/sec, Time= 2610.413 msec
Perf: 163.215 Gflops/sec, Time= 2646.821 msec
Perf: 188.061 Gflops/sec, Time= 2297.128 msec
Perf: 184.939 Gflops/sec, Time= 2335.909 msec
Perf: 173.466 Gflops/sec, Time= 2490.401 msec
Perf: 172.161 Gflops/sec, Time= 2509.275 msec
Perf: 166.083 Gflops/sec, Time= 2601.108 msec
Perf: 163.597 Gflops/sec, Time= 2640.642 msec
Perf: 156.714 Gflops/sec, Time= 2756.613 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 188.06, GF/s, Avg_DGEMM=, 170.65, GFlop/s, StdDev=, 9.82, GFlop/s, 5.76, percent (Ignoring first iteration)
Computing result using host CPU...partitions=22
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=22, streams=1
Perf: 118.678 Gflops/sec, Time= 3640.103 msec
Perf: 127.932 Gflops/sec, Time= 3376.784 msec
Perf: 136.667 Gflops/sec, Time= 3160.967 msec
Perf: 136.455 Gflops/sec, Time= 3165.879 msec
Perf: 147.454 Gflops/sec, Time= 2929.734 msec
Perf: 142.741 Gflops/sec, Time= 3026.469 msec
Perf: 128.713 Gflops/sec, Time= 3356.297 msec
Perf: 145.836 Gflops/sec, Time= 2962.224 msec
Perf: 139.377 Gflops/sec, Time= 3099.510 msec
Perf: 130.966 Gflops/sec, Time= 3298.576 msec
Perf: 124.359 Gflops/sec, Time= 3473.819 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 147.45, GF/s, Avg_DGEMM=, 136.05, GFlop/s, StdDev=, 7.92, GFlop/s, 5.82, percent (Ignoring first iteration)
Computing result using host CPU...partitions=23
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=23, streams=1
Perf: 95.500 Gflops/sec, Time= 4523.576 msec
Perf: 97.147 Gflops/sec, Time= 4446.880 msec
Perf: 110.123 Gflops/sec, Time= 3922.894 msec
Perf: 112.542 Gflops/sec, Time= 3838.564 msec
Perf: 112.248 Gflops/sec, Time= 3848.621 msec
Perf: 110.043 Gflops/sec, Time= 3925.748 msec
Perf: 105.089 Gflops/sec, Time= 4110.809 msec
Perf: 96.788 Gflops/sec, Time= 4463.348 msec
Perf: 109.512 Gflops/sec, Time= 3944.783 msec
Perf: 106.994 Gflops/sec, Time= 4037.614 msec
Perf: 99.307 Gflops/sec, Time= 4350.158 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 112.54, GF/s, Avg_DGEMM=, 105.98, GFlop/s, StdDev=, 6.12, GFlop/s, 5.78, percent (Ignoring first iteration)
Computing result using host CPU...partitions=24
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=24, streams=1
Perf: 83.998 Gflops/sec, Time= 5142.991 msec
Perf: 96.450 Gflops/sec, Time= 4479.008 msec
Perf: 83.800 Gflops/sec, Time= 5155.118 msec
Perf: 92.628 Gflops/sec, Time= 4663.837 msec
Perf: 88.725 Gflops/sec, Time= 4868.981 msec
Perf: 88.771 Gflops/sec, Time= 4866.476 msec
Perf: 89.710 Gflops/sec, Time= 4815.491 msec
Perf: 88.661 Gflops/sec, Time= 4872.486 msec
Perf: 91.140 Gflops/sec, Time= 4739.935 msec
Perf: 97.027 Gflops/sec, Time= 4452.366 msec
Perf: 92.971 Gflops/sec, Time= 4646.620 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 97.03, GF/s, Avg_DGEMM=, 90.99, GFlop/s, StdDev=, 3.97, GFlop/s, 4.36, percent (Ignoring first iteration)
Computing result using host CPU...partitions=25
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=25, streams=1
Perf: 78.829 Gflops/sec, Time= 5480.187 msec
Perf: 82.981 Gflops/sec, Time= 5206.017 msec
Perf: 82.870 Gflops/sec, Time= 5212.985 msec
Perf: 82.690 Gflops/sec, Time= 5224.337 msec
Perf: 80.242 Gflops/sec, Time= 5383.745 msec
Perf: 88.141 Gflops/sec, Time= 4901.213 msec
Perf: 87.691 Gflops/sec, Time= 4926.362 msec
Perf: 80.963 Gflops/sec, Time= 5335.788 msec
Perf: 81.011 Gflops/sec, Time= 5332.622 msec
Perf: 84.847 Gflops/sec, Time= 5091.534 msec
Perf: 83.889 Gflops/sec, Time= 5149.674 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 88.14, GF/s, Avg_DGEMM=, 83.53, GFlop/s, StdDev=, 2.70, GFlop/s, 3.23, percent (Ignoring first iteration)
Computing result using host CPU...partitions=26
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=26, streams=1
Perf: 151.277 Gflops/sec, Time= 2855.680 msec
Perf: 160.051 Gflops/sec, Time= 2699.142 msec
Perf: 165.949 Gflops/sec, Time= 2603.207 msec
Perf: 154.236 Gflops/sec, Time= 2800.911 msec
Perf: 156.193 Gflops/sec, Time= 2765.808 msec
Perf: 148.008 Gflops/sec, Time= 2918.767 msec
Perf: 155.295 Gflops/sec, Time= 2781.794 msec
Perf: 155.599 Gflops/sec, Time= 2776.362 msec
Perf: 153.352 Gflops/sec, Time= 2817.046 msec
Perf: 154.742 Gflops/sec, Time= 2791.746 msec
Perf: 157.628 Gflops/sec, Time= 2740.638 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 165.95, GF/s, Avg_DGEMM=, 156.11, GFlop/s, StdDev=, 4.65, GFlop/s, 2.98, percent (Ignoring first iteration)
Computing result using host CPU...partitions=27
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=27, streams=1
Perf: 205.305 Gflops/sec, Time= 2104.186 msec
Perf: 234.191 Gflops/sec, Time= 1844.648 msec
Perf: 238.225 Gflops/sec, Time= 1813.409 msec
Perf: 227.243 Gflops/sec, Time= 1901.051 msec
Perf: 228.400 Gflops/sec, Time= 1891.419 msec
Perf: 227.840 Gflops/sec, Time= 1896.064 msec
Perf: 226.428 Gflops/sec, Time= 1907.893 msec
Perf: 233.320 Gflops/sec, Time= 1851.535 msec
Perf: 229.776 Gflops/sec, Time= 1880.088 msec
Perf: 235.102 Gflops/sec, Time= 1837.497 msec
Perf: 229.829 Gflops/sec, Time= 1879.660 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 238.23, GF/s, Avg_DGEMM=, 231.04, GFlop/s, StdDev=, 3.93, GFlop/s, 1.70, percent (Ignoring first iteration)
Computing result using host CPU...partitions=28
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=28, streams=1
Perf: 360.205 Gflops/sec, Time= 1199.318 msec
Perf: 421.817 Gflops/sec, Time= 1024.141 msec
Perf: 420.311 Gflops/sec, Time= 1027.809 msec
Perf: 421.725 Gflops/sec, Time= 1024.365 msec
Perf: 421.103 Gflops/sec, Time= 1025.877 msec
Perf: 421.595 Gflops/sec, Time= 1024.681 msec
Perf: 421.170 Gflops/sec, Time= 1025.713 msec
Perf: 420.552 Gflops/sec, Time= 1027.221 msec
Perf: 420.105 Gflops/sec, Time= 1028.314 msec
Perf: 420.628 Gflops/sec, Time= 1027.036 msec
Perf: 421.594 Gflops/sec, Time= 1024.683 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 421.82, GF/s, Avg_DGEMM=, 421.06, GFlop/s, StdDev=, 0.63, GFlop/s, 0.15, percent (Ignoring first iteration)
Computing result using host CPU...partitions=29
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=29, streams=1
Perf: 233.891 Gflops/sec, Time= 1847.013 msec
Perf: 258.340 Gflops/sec, Time= 1672.215 msec
Perf: 241.923 Gflops/sec, Time= 1785.693 msec
Perf: 253.972 Gflops/sec, Time= 1700.972 msec
Perf: 248.681 Gflops/sec, Time= 1737.162 msec
Perf: 246.260 Gflops/sec, Time= 1754.243 msec
Perf: 236.840 Gflops/sec, Time= 1824.019 msec
Perf: 249.568 Gflops/sec, Time= 1730.989 msec
Perf: 254.632 Gflops/sec, Time= 1696.567 msec
Perf: 259.410 Gflops/sec, Time= 1665.320 msec
Perf: 257.022 Gflops/sec, Time= 1680.788 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 259.41, GF/s, Avg_DGEMM=, 250.66, GFlop/s, StdDev=, 7.41, GFlop/s, 2.96, percent (Ignoring first iteration)
Computing result using host CPU...partitions=30
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=30, streams=1
Perf: 230.850 Gflops/sec, Time= 1871.343 msec
Perf: 247.445 Gflops/sec, Time= 1745.841 msec
Perf: 249.375 Gflops/sec, Time= 1732.330 msec
Perf: 241.632 Gflops/sec, Time= 1787.841 msec
Perf: 234.298 Gflops/sec, Time= 1843.802 msec
Perf: 253.041 Gflops/sec, Time= 1707.234 msec
Perf: 252.490 Gflops/sec, Time= 1710.958 msec
Perf: 238.861 Gflops/sec, Time= 1808.583 msec
Perf: 244.880 Gflops/sec, Time= 1764.127 msec
Perf: 244.216 Gflops/sec, Time= 1768.929 msec
Perf: 263.963 Gflops/sec, Time= 1636.591 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 263.96, GF/s, Avg_DGEMM=, 247.02, GFlop/s, StdDev=, 8.36, GFlop/s, 3.38, percent (Ignoring first iteration)
Computing result using host CPU...partitions=31
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=31, streams=1
Perf: 199.973 Gflops/sec, Time= 2160.295 msec
Perf: 217.969 Gflops/sec, Time= 1981.937 msec
Perf: 233.003 Gflops/sec, Time= 1854.053 msec
Perf: 232.061 Gflops/sec, Time= 1861.577 msec
Perf: 232.576 Gflops/sec, Time= 1857.454 msec
Perf: 241.113 Gflops/sec, Time= 1791.690 msec
Perf: 219.121 Gflops/sec, Time= 1971.515 msec
Perf: 220.444 Gflops/sec, Time= 1959.683 msec
Perf: 222.912 Gflops/sec, Time= 1937.981 msec
Perf: 228.798 Gflops/sec, Time= 1888.127 msec
Perf: 214.411 Gflops/sec, Time= 2014.823 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 241.11, GF/s, Avg_DGEMM=, 226.24, GFlop/s, StdDev=, 8.51, GFlop/s, 3.76, percent (Ignoring first iteration)
Computing result using host CPU...partitions=32
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=32, streams=1
Perf: 172.064 Gflops/sec, Time= 2510.688 msec
Perf: 198.144 Gflops/sec, Time= 2180.230 msec
Perf: 187.948 Gflops/sec, Time= 2298.514 msec
Perf: 185.521 Gflops/sec, Time= 2328.576 msec
Perf: 194.899 Gflops/sec, Time= 2216.531 msec
Perf: 176.323 Gflops/sec, Time= 2450.045 msec
Perf: 185.396 Gflops/sec, Time= 2330.143 msec
Perf: 186.156 Gflops/sec, Time= 2320.630 msec
Perf: 197.909 Gflops/sec, Time= 2182.816 msec
Perf: 192.461 Gflops/sec, Time= 2244.616 msec
Perf: 189.085 Gflops/sec, Time= 2284.685 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 198.14, GF/s, Avg_DGEMM=, 189.38, GFlop/s, StdDev=, 6.69, GFlop/s, 3.53, percent (Ignoring first iteration)
Computing result using host CPU...partitions=33
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=33, streams=1
Perf: 150.705 Gflops/sec, Time= 2866.532 msec
Perf: 159.920 Gflops/sec, Time= 2701.350 msec
Perf: 158.518 Gflops/sec, Time= 2725.236 msec
Perf: 174.230 Gflops/sec, Time= 2479.484 msec
Perf: 168.495 Gflops/sec, Time= 2563.876 msec
Perf: 170.893 Gflops/sec, Time= 2527.900 msec
Perf: 174.472 Gflops/sec, Time= 2476.035 msec
Perf: 170.589 Gflops/sec, Time= 2532.404 msec
Perf: 165.249 Gflops/sec, Time= 2614.229 msec
Perf: 159.750 Gflops/sec, Time= 2704.221 msec
Perf: 173.528 Gflops/sec, Time= 2489.515 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 174.47, GF/s, Avg_DGEMM=, 167.56, GFlop/s, StdDev=, 6.28, GFlop/s, 3.75, percent (Ignoring first iteration)
Computing result using host CPU...partitions=34
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=34, streams=1
Perf: 134.359 Gflops/sec, Time= 3215.270 msec
Perf: 151.836 Gflops/sec, Time= 2845.177 msec
Perf: 147.327 Gflops/sec, Time= 2932.253 msec
Perf: 146.592 Gflops/sec, Time= 2946.956 msec
Perf: 158.001 Gflops/sec, Time= 2734.165 msec
Perf: 154.178 Gflops/sec, Time= 2801.951 msec
Perf: 142.249 Gflops/sec, Time= 3036.921 msec
Perf: 153.213 Gflops/sec, Time= 2819.605 msec
Perf: 155.310 Gflops/sec, Time= 2781.526 msec
Perf: 142.541 Gflops/sec, Time= 3030.707 msec
Perf: 146.783 Gflops/sec, Time= 2943.123 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 158.00, GF/s, Avg_DGEMM=, 149.80, GFlop/s, StdDev=, 5.45, GFlop/s, 3.64, percent (Ignoring first iteration)
Computing result using host CPU...partitions=35
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=35, streams=1
Perf: 119.286 Gflops/sec, Time= 3621.557 msec
Perf: 137.328 Gflops/sec, Time= 3145.757 msec
Perf: 123.348 Gflops/sec, Time= 3502.299 msec
Perf: 128.919 Gflops/sec, Time= 3350.943 msec
Perf: 135.469 Gflops/sec, Time= 3188.912 msec
Perf: 139.223 Gflops/sec, Time= 3102.941 msec
Perf: 140.119 Gflops/sec, Time= 3083.097 msec
Perf: 133.364 Gflops/sec, Time= 3239.266 msec
Perf: 144.440 Gflops/sec, Time= 2990.857 msec
Perf: 132.924 Gflops/sec, Time= 3249.985 msec
Perf: 149.549 Gflops/sec, Time= 2888.687 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 149.55, GF/s, Avg_DGEMM=, 136.47, GFlop/s, StdDev=, 7.52, GFlop/s, 5.51, percent (Ignoring first iteration)
Computing result using host CPU...partitions=36
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=36, streams=1
Perf: 108.380 Gflops/sec, Time= 3985.985 msec
Perf: 118.954 Gflops/sec, Time= 3631.643 msec
Perf: 113.616 Gflops/sec, Time= 3802.287 msec
Perf: 122.442 Gflops/sec, Time= 3528.208 msec
Perf: 123.510 Gflops/sec, Time= 3497.679 msec
Perf: 129.017 Gflops/sec, Time= 3348.407 msec
Perf: 125.169 Gflops/sec, Time= 3451.340 msec
Perf: 126.859 Gflops/sec, Time= 3405.352 msec
Perf: 113.280 Gflops/sec, Time= 3813.543 msec
Perf: 115.059 Gflops/sec, Time= 3754.584 msec
Perf: 129.451 Gflops/sec, Time= 3337.167 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 129.45, GF/s, Avg_DGEMM=, 121.74, GFlop/s, StdDev=, 6.18, GFlop/s, 5.08, percent (Ignoring first iteration)
Computing result using host CPU...partitions=37
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=37, streams=1
Perf: 99.016 Gflops/sec, Time= 4362.914 msec
Perf: 114.147 Gflops/sec, Time= 3784.588 msec
Perf: 112.958 Gflops/sec, Time= 3824.445 msec
Perf: 111.979 Gflops/sec, Time= 3857.850 msec
Perf: 107.767 Gflops/sec, Time= 4008.657 msec
Perf: 115.629 Gflops/sec, Time= 3736.098 msec
Perf: 99.654 Gflops/sec, Time= 4335.012 msec
Perf: 116.236 Gflops/sec, Time= 3716.562 msec
Perf: 113.662 Gflops/sec, Time= 3800.752 msec
Perf: 116.742 Gflops/sec, Time= 3700.474 msec
Perf: 114.413 Gflops/sec, Time= 3775.804 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 116.74, GF/s, Avg_DGEMM=, 112.32, GFlop/s, StdDev=, 5.13, GFlop/s, 4.57, percent (Ignoring first iteration)
Computing result using host CPU...partitions=38
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=38, streams=1
Perf: 90.126 Gflops/sec, Time= 4793.294 msec
Perf: 95.790 Gflops/sec, Time= 4509.863 msec
Perf: 99.475 Gflops/sec, Time= 4342.820 msec
Perf: 110.393 Gflops/sec, Time= 3913.275 msec
Perf: 96.352 Gflops/sec, Time= 4483.578 msec
Perf: 98.232 Gflops/sec, Time= 4397.744 msec
Perf: 98.866 Gflops/sec, Time= 4369.564 msec
Perf: 97.497 Gflops/sec, Time= 4430.915 msec
Perf: 102.348 Gflops/sec, Time= 4220.886 msec
Perf: 100.018 Gflops/sec, Time= 4319.219 msec
Perf: 110.904 Gflops/sec, Time= 3895.259 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 110.90, GF/s, Avg_DGEMM=, 100.99, GFlop/s, StdDev=, 5.42, GFlop/s, 5.37, percent (Ignoring first iteration)
Computing result using host CPU...partitions=39
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=39, streams=1
Perf: 85.017 Gflops/sec, Time= 5081.362 msec
Perf: 86.013 Gflops/sec, Time= 5022.473 msec
Perf: 102.556 Gflops/sec, Time= 4212.323 msec
Perf: 93.965 Gflops/sec, Time= 4597.433 msec
Perf: 96.568 Gflops/sec, Time= 4473.538 msec
Perf: 101.473 Gflops/sec, Time= 4257.277 msec
Perf: 94.759 Gflops/sec, Time= 4558.913 msec
Perf: 102.768 Gflops/sec, Time= 4203.631 msec
Perf: 96.046 Gflops/sec, Time= 4497.862 msec
Perf: 93.306 Gflops/sec, Time= 4629.933 msec
Perf: 98.224 Gflops/sec, Time= 4398.112 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 102.77, GF/s, Avg_DGEMM=, 96.57, GFlop/s, StdDev=, 5.09, GFlop/s, 5.27, percent (Ignoring first iteration)
Computing result using host CPU...partitions=40
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=40, streams=1
Perf: 82.301 Gflops/sec, Time= 5249.048 msec
Perf: 91.171 Gflops/sec, Time= 4738.337 msec
Perf: 85.155 Gflops/sec, Time= 5073.129 msec
Perf: 85.768 Gflops/sec, Time= 5036.854 msec
Perf: 90.152 Gflops/sec, Time= 4791.890 msec
Perf: 92.380 Gflops/sec, Time= 4676.339 msec
Perf: 85.914 Gflops/sec, Time= 5028.301 msec
Perf: 81.130 Gflops/sec, Time= 5324.759 msec
Perf: 83.467 Gflops/sec, Time= 5175.705 msec
Perf: 92.524 Gflops/sec, Time= 4669.048 msec
Perf: 90.471 Gflops/sec, Time= 4774.994 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 92.52, GF/s, Avg_DGEMM=, 87.81, GFlop/s, StdDev=, 4.02, GFlop/s, 4.58, percent (Ignoring first iteration)
Computing result using host CPU...partitions=41
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=41, streams=1
Perf: 69.841 Gflops/sec, Time= 6185.516 msec
Perf: 87.622 Gflops/sec, Time= 4930.241 msec
Perf: 81.354 Gflops/sec, Time= 5310.149 msec
Perf: 92.850 Gflops/sec, Time= 4652.659 msec
Perf: 81.913 Gflops/sec, Time= 5273.887 msec
Perf: 95.414 Gflops/sec, Time= 4527.652 msec
Perf: 87.486 Gflops/sec, Time= 4937.949 msec
Perf: 83.202 Gflops/sec, Time= 5192.199 msec
Perf: 86.647 Gflops/sec, Time= 4985.762 msec
Perf: 77.892 Gflops/sec, Time= 5546.113 msec
Perf: 82.024 Gflops/sec, Time= 5266.775 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 95.41, GF/s, Avg_DGEMM=, 85.64, GFlop/s, StdDev=, 5.45, GFlop/s, 6.36, percent (Ignoring first iteration)
Computing result using host CPU...partitions=42
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=42, streams=1
Perf: 63.548 Gflops/sec, Time= 6798.030 msec
Perf: 73.429 Gflops/sec, Time= 5883.206 msec
Perf: 70.109 Gflops/sec, Time= 6161.827 msec
Perf: 79.010 Gflops/sec, Time= 5467.683 msec
Perf: 76.347 Gflops/sec, Time= 5658.375 msec
Perf: 81.199 Gflops/sec, Time= 5320.273 msec
Perf: 73.646 Gflops/sec, Time= 5865.860 msec
Perf: 82.672 Gflops/sec, Time= 5225.458 msec
Perf: 74.678 Gflops/sec, Time= 5784.851 msec
Perf: 76.688 Gflops/sec, Time= 5633.228 msec
Perf: 72.484 Gflops/sec, Time= 5959.950 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 82.67, GF/s, Avg_DGEMM=, 76.03, GFlop/s, StdDev=, 3.97, GFlop/s, 5.23, percent (Ignoring first iteration)
Computing result using host CPU...partitions=43
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=43, streams=1
Perf: 56.450 Gflops/sec, Time= 7652.827 msec
Perf: 69.034 Gflops/sec, Time= 6257.747 msec
Perf: 73.149 Gflops/sec, Time= 5905.741 msec
Perf: 74.268 Gflops/sec, Time= 5816.763 msec
Perf: 82.075 Gflops/sec, Time= 5263.488 msec
Perf: 72.984 Gflops/sec, Time= 5919.141 msec
Perf: 70.330 Gflops/sec, Time= 6142.481 msec
Perf: 62.840 Gflops/sec, Time= 6874.594 msec
Perf: 73.342 Gflops/sec, Time= 5890.201 msec
Perf: 65.461 Gflops/sec, Time= 6599.342 msec
Perf: 59.767 Gflops/sec, Time= 7228.107 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 82.07, GF/s, Avg_DGEMM=, 70.32, GFlop/s, StdDev=, 6.42, GFlop/s, 9.12, percent (Ignoring first iteration)
Computing result using host CPU...partitions=44
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=44, streams=1
Perf: 68.514 Gflops/sec, Time= 6305.265 msec
Perf: 70.766 Gflops/sec, Time= 6104.616 msec
Perf: 68.122 Gflops/sec, Time= 6341.596 msec
Perf: 69.313 Gflops/sec, Time= 6232.596 msec
Perf: 67.601 Gflops/sec, Time= 6390.410 msec
Perf: 71.839 Gflops/sec, Time= 6013.453 msec
Perf: 70.516 Gflops/sec, Time= 6126.239 msec
Perf: 66.391 Gflops/sec, Time= 6506.932 msec
Perf: 69.418 Gflops/sec, Time= 6223.166 msec
Perf: 75.904 Gflops/sec, Time= 5691.392 msec
Perf: 77.069 Gflops/sec, Time= 5605.340 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 77.07, GF/s, Avg_DGEMM=, 70.69, GFlop/s, StdDev=, 3.45, GFlop/s, 4.89, percent (Ignoring first iteration)
Computing result using host CPU...partitions=45
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=45, streams=1
Perf: 70.017 Gflops/sec, Time= 6169.897 msec
Perf: 69.317 Gflops/sec, Time= 6232.213 msec
Perf: 72.753 Gflops/sec, Time= 5937.878 msec
Perf: 74.801 Gflops/sec, Time= 5775.338 msec
Perf: 80.656 Gflops/sec, Time= 5356.059 msec
Perf: 70.154 Gflops/sec, Time= 6157.909 msec
Perf: 62.329 Gflops/sec, Time= 6930.925 msec
Perf: 68.166 Gflops/sec, Time= 6337.460 msec
Perf: 75.339 Gflops/sec, Time= 5734.084 msec
Perf: 79.469 Gflops/sec, Time= 5436.073 msec
Perf: 77.645 Gflops/sec, Time= 5563.776 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 80.66, GF/s, Avg_DGEMM=, 73.06, GFlop/s, StdDev=, 5.67, GFlop/s, 7.76, percent (Ignoring first iteration)
Computing result using host CPU...partitions=46
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=46, streams=1
Perf: 78.857 Gflops/sec, Time= 5478.251 msec
Perf: 82.613 Gflops/sec, Time= 5229.179 msec
Perf: 89.854 Gflops/sec, Time= 4807.808 msec
Perf: 87.722 Gflops/sec, Time= 4924.672 msec
Perf: 92.020 Gflops/sec, Time= 4694.624 msec
Perf: 86.397 Gflops/sec, Time= 5000.155 msec
Perf: 91.145 Gflops/sec, Time= 4739.722 msec
Perf: 87.466 Gflops/sec, Time= 4939.036 msec
Perf: 84.343 Gflops/sec, Time= 5121.918 msec
Perf: 93.404 Gflops/sec, Time= 4625.068 msec
Perf: 86.310 Gflops/sec, Time= 5005.240 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 93.40, GF/s, Avg_DGEMM=, 88.13, GFlop/s, StdDev=, 3.44, GFlop/s, 3.91, percent (Ignoring first iteration)
Computing result using host CPU...partitions=47
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=47, streams=1
Perf: 97.782 Gflops/sec, Time= 4417.979 msec
Perf: 107.765 Gflops/sec, Time= 4008.706 msec
Perf: 103.191 Gflops/sec, Time= 4186.414 msec
Perf: 105.255 Gflops/sec, Time= 4104.299 msec
Perf: 101.916 Gflops/sec, Time= 4238.804 msec
Perf: 105.133 Gflops/sec, Time= 4109.064 msec
Perf: 106.419 Gflops/sec, Time= 4059.420 msec
Perf: 110.013 Gflops/sec, Time= 3926.801 msec
Perf: 99.256 Gflops/sec, Time= 4352.400 msec
Perf: 104.179 Gflops/sec, Time= 4146.711 msec
Perf: 100.675 Gflops/sec, Time= 4291.015 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 110.01, GF/s, Avg_DGEMM=, 104.38, GFlop/s, StdDev=, 3.27, GFlop/s, 3.13, percent (Ignoring first iteration)
Computing result using host CPU...partitions=48
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=48, streams=1
Perf: 121.867 Gflops/sec, Time= 3544.853 msec
Perf: 123.005 Gflops/sec, Time= 3512.053 msec
Perf: 127.754 Gflops/sec, Time= 3381.495 msec
Perf: 128.680 Gflops/sec, Time= 3357.172 msec
Perf: 131.048 Gflops/sec, Time= 3296.491 msec
Perf: 129.114 Gflops/sec, Time= 3345.874 msec
Perf: 124.470 Gflops/sec, Time= 3470.720 msec
Perf: 130.852 Gflops/sec, Time= 3301.441 msec
Perf: 122.378 Gflops/sec, Time= 3530.060 msec
Perf: 126.377 Gflops/sec, Time= 3418.341 msec
Perf: 122.541 Gflops/sec, Time= 3525.337 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 131.05, GF/s, Avg_DGEMM=, 126.62, GFlop/s, StdDev=, 3.36, GFlop/s, 2.65, percent (Ignoring first iteration)
Computing result using host CPU...partitions=49
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=49, streams=1
Perf: 143.851 Gflops/sec, Time= 3003.103 msec
Perf: 151.527 Gflops/sec, Time= 2850.972 msec
Perf: 150.443 Gflops/sec, Time= 2871.516 msec
Perf: 156.244 Gflops/sec, Time= 2764.912 msec
Perf: 148.762 Gflops/sec, Time= 2903.972 msec
Perf: 152.185 Gflops/sec, Time= 2838.655 msec
Perf: 145.429 Gflops/sec, Time= 2970.512 msec
Perf: 147.618 Gflops/sec, Time= 2926.476 msec
Perf: 157.457 Gflops/sec, Time= 2743.611 msec
Perf: 153.935 Gflops/sec, Time= 2806.379 msec
Perf: 153.081 Gflops/sec, Time= 2822.027 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 157.46, GF/s, Avg_DGEMM=, 151.67, GFlop/s, StdDev=, 3.76, GFlop/s, 2.48, percent (Ignoring first iteration)
Computing result using host CPU...partitions=50
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=50, streams=1
Perf: 168.779 Gflops/sec, Time= 2559.560 msec
Perf: 177.087 Gflops/sec, Time= 2439.474 msec
Perf: 176.336 Gflops/sec, Time= 2449.872 msec
Perf: 191.389 Gflops/sec, Time= 2257.186 msec
Perf: 187.762 Gflops/sec, Time= 2300.785 msec
Perf: 184.187 Gflops/sec, Time= 2345.440 msec
Perf: 177.281 Gflops/sec, Time= 2436.814 msec
Perf: 176.050 Gflops/sec, Time= 2453.848 msec
Perf: 184.220 Gflops/sec, Time= 2345.020 msec
Perf: 173.350 Gflops/sec, Time= 2492.061 msec
Perf: 179.790 Gflops/sec, Time= 2402.804 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 191.39, GF/s, Avg_DGEMM=, 180.75, GFlop/s, StdDev=, 5.86, GFlop/s, 3.24, percent (Ignoring first iteration)
Computing result using host CPU...partitions=51
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=51, streams=1
Perf: 193.295 Gflops/sec, Time= 2234.930 msec
Perf: 204.371 Gflops/sec, Time= 2113.802 msec
Perf: 209.857 Gflops/sec, Time= 2058.549 msec
Perf: 213.323 Gflops/sec, Time= 2025.098 msec
Perf: 205.578 Gflops/sec, Time= 2101.391 msec
Perf: 211.129 Gflops/sec, Time= 2046.146 msec
Perf: 211.243 Gflops/sec, Time= 2045.034 msec
Perf: 210.657 Gflops/sec, Time= 2050.723 msec
Perf: 207.250 Gflops/sec, Time= 2084.435 msec
Perf: 221.674 Gflops/sec, Time= 1948.807 msec
Perf: 210.641 Gflops/sec, Time= 2050.887 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 221.67, GF/s, Avg_DGEMM=, 210.57, GFlop/s, StdDev=, 4.79, GFlop/s, 2.27, percent (Ignoring first iteration)
Computing result using host CPU...partitions=52
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=52, streams=1
Perf: 197.469 Gflops/sec, Time= 2187.685 msec
Perf: 246.283 Gflops/sec, Time= 1754.078 msec
Perf: 239.297 Gflops/sec, Time= 1805.286 msec
Perf: 245.719 Gflops/sec, Time= 1758.108 msec
Perf: 241.565 Gflops/sec, Time= 1788.341 msec
Perf: 254.868 Gflops/sec, Time= 1694.993 msec
Perf: 241.267 Gflops/sec, Time= 1790.551 msec
Perf: 240.772 Gflops/sec, Time= 1794.230 msec
Perf: 230.120 Gflops/sec, Time= 1877.283 msec
Perf: 242.002 Gflops/sec, Time= 1785.111 msec
Perf: 246.355 Gflops/sec, Time= 1753.566 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 254.87, GF/s, Avg_DGEMM=, 242.82, GFlop/s, StdDev=, 6.33, GFlop/s, 2.61, percent (Ignoring first iteration)
Computing result using host CPU...partitions=53
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=53, streams=1
Perf: 224.559 Gflops/sec, Time= 1923.772 msec
Perf: 275.669 Gflops/sec, Time= 1567.096 msec
Perf: 268.307 Gflops/sec, Time= 1610.099 msec
Perf: 273.850 Gflops/sec, Time= 1577.506 msec
Perf: 281.927 Gflops/sec, Time= 1532.311 msec
Perf: 263.718 Gflops/sec, Time= 1638.114 msec
Perf: 280.634 Gflops/sec, Time= 1539.371 msec
Perf: 278.616 Gflops/sec, Time= 1550.521 msec
Perf: 292.744 Gflops/sec, Time= 1475.692 msec
Perf: 269.963 Gflops/sec, Time= 1600.221 msec
Perf: 278.215 Gflops/sec, Time= 1552.755 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 292.74, GF/s, Avg_DGEMM=, 276.36, GFlop/s, StdDev=, 8.16, GFlop/s, 2.95, percent (Ignoring first iteration)
Computing result using host CPU...partitions=54
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=54, streams=1
Perf: 265.460 Gflops/sec, Time= 1627.362 msec
Perf: 273.419 Gflops/sec, Time= 1579.992 msec
Perf: 289.944 Gflops/sec, Time= 1489.942 msec
Perf: 283.478 Gflops/sec, Time= 1523.927 msec
Perf: 297.203 Gflops/sec, Time= 1453.550 msec
Perf: 298.604 Gflops/sec, Time= 1446.732 msec
Perf: 294.797 Gflops/sec, Time= 1465.414 msec
Perf: 297.638 Gflops/sec, Time= 1451.426 msec
Perf: 273.916 Gflops/sec, Time= 1577.125 msec
Perf: 283.912 Gflops/sec, Time= 1521.596 msec
Perf: 310.322 Gflops/sec, Time= 1392.101 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 310.32, GF/s, Avg_DGEMM=, 290.32, GFlop/s, StdDev=, 11.70, GFlop/s, 4.03, percent (Ignoring first iteration)
Computing result using host CPU...partitions=55
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=55, streams=1
Perf: 259.366 Gflops/sec, Time= 1665.601 msec
Perf: 308.866 Gflops/sec, Time= 1398.665 msec
Perf: 325.967 Gflops/sec, Time= 1325.288 msec
Perf: 322.652 Gflops/sec, Time= 1338.904 msec
Perf: 315.634 Gflops/sec, Time= 1368.673 msec
Perf: 351.177 Gflops/sec, Time= 1230.150 msec
Perf: 322.375 Gflops/sec, Time= 1340.053 msec
Perf: 325.841 Gflops/sec, Time= 1325.799 msec
Perf: 310.229 Gflops/sec, Time= 1392.520 msec
Perf: 320.446 Gflops/sec, Time= 1348.123 msec
Perf: 327.755 Gflops/sec, Time= 1318.058 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 351.18, GF/s, Avg_DGEMM=, 323.09, GFlop/s, StdDev=, 11.82, GFlop/s, 3.66, percent (Ignoring first iteration)
Computing result using host CPU...partitions=56
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=56, streams=1
Perf: 329.808 Gflops/sec, Time= 1309.853 msec
Perf: 479.697 Gflops/sec, Time= 900.568 msec
Perf: 478.823 Gflops/sec, Time= 902.213 msec
Perf: 479.949 Gflops/sec, Time= 900.095 msec
Perf: 482.318 Gflops/sec, Time= 895.674 msec
Perf: 478.937 Gflops/sec, Time= 901.998 msec
Perf: 479.726 Gflops/sec, Time= 900.513 msec
Perf: 478.696 Gflops/sec, Time= 902.451 msec
Perf: 479.962 Gflops/sec, Time= 900.072 msec
Perf: 480.450 Gflops/sec, Time= 899.157 msec
Perf: 479.958 Gflops/sec, Time= 900.079 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 482.32, GF/s, Avg_DGEMM=, 479.85, GFlop/s, StdDev=, 1.04, GFlop/s, 0.22, percent (Ignoring first iteration)
Computing result using host CPU...

==> cf_src/dataset/matMul/matMult_tiles.dat <==
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 691.75, GF/s, Avg_DGEMM=, 691.22, GFlop/s, StdDev=, 0.38, GFlop/s, 0.05, percent (Ignoring first iteration)
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 506.16, GF/s, Avg_DGEMM=, 505.88, GFlop/s, StdDev=, 0.25, GFlop/s, 0.05, percent (Ignoring first iteration)
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 603.94, GF/s, Avg_DGEMM=, 603.13, GFlop/s, StdDev=, 0.56, GFlop/s, 0.09, percent (Ignoring first iteration)
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 578.07, GF/s, Avg_DGEMM=, 577.57, GFlop/s, StdDev=, 0.35, GFlop/s, 0.06, percent (Ignoring first iteration)
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 405.26, GF/s, Avg_DGEMM=, 402.72, GFlop/s, StdDev=, 1.84, GFlop/s, 0.46, percent (Ignoring first iteration)
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 417.56, GF/s, Avg_DGEMM=, 415.54, GFlop/s, StdDev=, 1.04, GFlop/s, 0.25, percent (Ignoring first iteration)
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 175.88, GF/s, Avg_DGEMM=, 174.89, GFlop/s, StdDev=, 0.77, GFlop/s, 0.44, percent (Ignoring first iteration)
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 210.92, GF/s, Avg_DGEMM=, 210.50, GFlop/s, StdDev=, 0.29, GFlop/s, 0.14, percent (Ignoring first iteration)


==> cf_src/dataset/matMul/matMult_tiles_20151223.dat <==
~/bin/host ~/cf_src/matMult
~/bin/dev ~/bin/host ~/cf_src/matMult
~/bin/host ~/cf_src/matMult
~/cf_src/matMult
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 3000 x 3000, m = 6000, k = 6000, n = 6000
mblocks = 2, kblocks = 2, nblocks = 2
Matrix in blocks A(2,2), B(2,2), C(2,2)
>>parameters: partitions=4, streams=1
Perf: 451.418 Gflops/sec, Time= 956.985 msec
Perf: 690.634 Gflops/sec, Time= 625.512 msec
Perf: 691.115 Gflops/sec, Time= 625.077 msec
Perf: 690.860 Gflops/sec, Time= 625.308 msec
Perf: 691.752 Gflops/sec, Time= 624.501 msec
Perf: 691.615 Gflops/sec, Time= 624.625 msec
Perf: 690.949 Gflops/sec, Time= 625.227 msec
Perf: 691.700 Gflops/sec, Time= 624.548 msec
Perf: 691.103 Gflops/sec, Time= 625.088 msec
Perf: 691.107 Gflops/sec, Time= 625.084 msec
Perf: 691.410 Gflops/sec, Time= 624.810 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 691.75, GF/s, Avg_DGEMM=, 691.22, GFlop/s, StdDev=, 0.38, GFlop/s, 0.05, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 2000 x 2000, m = 6000, k = 6000, n = 6000
mblocks = 3, kblocks = 3, nblocks = 3
Matrix in blocks A(3,3), B(3,3), C(3,3)
>>parameters: partitions=4, streams=1
Perf: 390.864 Gflops/sec, Time= 1105.243 msec
Perf: 506.087 Gflops/sec, Time= 853.609 msec
Perf: 505.769 Gflops/sec, Time= 854.144 msec
Perf: 505.557 Gflops/sec, Time= 854.503 msec
Perf: 505.634 Gflops/sec, Time= 854.373 msec
Perf: 506.161 Gflops/sec, Time= 853.484 msec
Perf: 506.021 Gflops/sec, Time= 853.719 msec
Perf: 506.076 Gflops/sec, Time= 853.627 msec
Perf: 506.095 Gflops/sec, Time= 853.595 msec
Perf: 505.913 Gflops/sec, Time= 853.902 msec
Perf: 505.459 Gflops/sec, Time= 854.669 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 506.16, GF/s, Avg_DGEMM=, 505.88, GFlop/s, StdDev=, 0.25, GFlop/s, 0.05, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 1500 x 1500, m = 6000, k = 6000, n = 6000
mblocks = 4, kblocks = 4, nblocks = 4
Matrix in blocks A(4,4), B(4,4), C(4,4)
>>parameters: partitions=4, streams=1
Perf: 486.227 Gflops/sec, Time= 888.473 msec
Perf: 603.193 Gflops/sec, Time= 716.189 msec
Perf: 602.896 Gflops/sec, Time= 716.541 msec
Perf: 603.895 Gflops/sec, Time= 715.356 msec
Perf: 602.242 Gflops/sec, Time= 717.319 msec
Perf: 602.839 Gflops/sec, Time= 716.609 msec
Perf: 603.039 Gflops/sec, Time= 716.372 msec
Perf: 603.443 Gflops/sec, Time= 715.892 msec
Perf: 603.937 Gflops/sec, Time= 715.306 msec
Perf: 603.354 Gflops/sec, Time= 715.998 msec
Perf: 602.458 Gflops/sec, Time= 717.063 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 603.94, GF/s, Avg_DGEMM=, 603.13, GFlop/s, StdDev=, 0.56, GFlop/s, 0.09, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 1000 x 1000, m = 6000, k = 6000, n = 6000
mblocks = 6, kblocks = 6, nblocks = 6
Matrix in blocks A(6,6), B(6,6), C(6,6)
>>parameters: partitions=4, streams=1
Perf: 488.719 Gflops/sec, Time= 883.944 msec
Perf: 577.872 Gflops/sec, Time= 747.570 msec
Perf: 577.675 Gflops/sec, Time= 747.825 msec
Perf: 577.136 Gflops/sec, Time= 748.524 msec
Perf: 577.268 Gflops/sec, Time= 748.352 msec
Perf: 578.074 Gflops/sec, Time= 747.309 msec
Perf: 577.852 Gflops/sec, Time= 747.596 msec
Perf: 577.191 Gflops/sec, Time= 748.452 msec
Perf: 577.824 Gflops/sec, Time= 747.633 msec
Perf: 577.577 Gflops/sec, Time= 747.952 msec
Perf: 577.184 Gflops/sec, Time= 748.461 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 578.07, GF/s, Avg_DGEMM=, 577.57, GFlop/s, StdDev=, 0.35, GFlop/s, 0.06, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 600 x 600, m = 6000, k = 6000, n = 6000
mblocks = 10, kblocks = 10, nblocks = 10
Matrix in blocks A(10,10), B(10,10), C(10,10)
>>parameters: partitions=4, streams=1
Perf: 379.419 Gflops/sec, Time= 1138.584 msec
Perf: 400.077 Gflops/sec, Time= 1079.793 msec
Perf: 401.135 Gflops/sec, Time= 1076.943 msec
Perf: 402.627 Gflops/sec, Time= 1072.953 msec
Perf: 401.175 Gflops/sec, Time= 1076.836 msec
Perf: 403.036 Gflops/sec, Time= 1071.864 msec
Perf: 402.762 Gflops/sec, Time= 1072.594 msec
Perf: 405.261 Gflops/sec, Time= 1065.979 msec
Perf: 401.212 Gflops/sec, Time= 1076.737 msec
Perf: 405.051 Gflops/sec, Time= 1066.533 msec
Perf: 404.828 Gflops/sec, Time= 1067.119 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 405.26, GF/s, Avg_DGEMM=, 402.72, GFlop/s, StdDev=, 1.84, GFlop/s, 0.46, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=4, streams=1
Perf: 394.406 Gflops/sec, Time= 1095.317 msec
Perf: 415.029 Gflops/sec, Time= 1040.891 msec
Perf: 414.516 Gflops/sec, Time= 1042.179 msec
Perf: 415.823 Gflops/sec, Time= 1038.904 msec
Perf: 417.095 Gflops/sec, Time= 1035.735 msec
Perf: 414.911 Gflops/sec, Time= 1041.187 msec
Perf: 417.561 Gflops/sec, Time= 1034.579 msec
Perf: 414.489 Gflops/sec, Time= 1042.246 msec
Perf: 415.005 Gflops/sec, Time= 1040.950 msec
Perf: 415.532 Gflops/sec, Time= 1039.631 msec
Perf: 415.390 Gflops/sec, Time= 1039.987 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 417.56, GF/s, Avg_DGEMM=, 415.54, GFlop/s, StdDev=, 1.04, GFlop/s, 0.25, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 400 x 400, m = 6000, k = 6000, n = 6000
mblocks = 15, kblocks = 15, nblocks = 15
Matrix in blocks A(15,15), B(15,15), C(15,15)
>>parameters: partitions=4, streams=1
Perf: 165.089 Gflops/sec, Time= 2616.765 msec
Perf: 175.280 Gflops/sec, Time= 2464.630 msec
Perf: 175.132 Gflops/sec, Time= 2466.713 msec
Perf: 175.309 Gflops/sec, Time= 2464.218 msec
Perf: 175.792 Gflops/sec, Time= 2457.452 msec
Perf: 175.284 Gflops/sec, Time= 2464.574 msec
Perf: 174.329 Gflops/sec, Time= 2478.074 msec
Perf: 174.226 Gflops/sec, Time= 2479.540 msec
Perf: 173.734 Gflops/sec, Time= 2486.559 msec
Perf: 175.875 Gflops/sec, Time= 2456.283 msec
Perf: 173.968 Gflops/sec, Time= 2483.217 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 175.88, GF/s, Avg_DGEMM=, 174.89, GFlop/s, StdDev=, 0.77, GFlop/s, 0.44, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 300 x 300, m = 6000, k = 6000, n = 6000
mblocks = 20, kblocks = 20, nblocks = 20
Matrix in blocks A(20,20), B(20,20), C(20,20)
>>parameters: partitions=4, streams=1
Perf: 204.405 Gflops/sec, Time= 2113.456 msec
Perf: 210.918 Gflops/sec, Time= 2048.190 msec
Perf: 210.829 Gflops/sec, Time= 2049.053 msec
Perf: 210.126 Gflops/sec, Time= 2055.910 msec
Perf: 210.573 Gflops/sec, Time= 2051.547 msec
Perf: 210.675 Gflops/sec, Time= 2050.548 msec
Perf: 210.201 Gflops/sec, Time= 2055.179 msec
Perf: 210.333 Gflops/sec, Time= 2053.883 msec
Perf: 210.221 Gflops/sec, Time= 2054.977 msec
Perf: 210.787 Gflops/sec, Time= 2049.458 msec
Perf: 210.325 Gflops/sec, Time= 2053.967 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 210.92, GF/s, Avg_DGEMM=, 210.50, GFlop/s, StdDev=, 0.29, GFlop/s, 0.14, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 200 x 200, m = 6000, k = 6000, n = 6000
mblocks = 30, kblocks = 30, nblocks = 30
Matrix in blocks A(30,30), B(30,30), C(30,30)
>>parameters: partitions=4, streams=1
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 100 x 100, m = 6000, k = 6000, n = 6000
mblocks = 60, kblocks = 60, nblocks = 60
Matrix in blocks A(60,60), B(60,60), C(60,60)
>>parameters: partitions=4, streams=1


==> cf_src/dataset/matMul/matMult_tiles_20151223_2.dat <==
~/bin/host ~/cf_src/matMult
~/bin/dev ~/bin/host ~/cf_src/matMult
~/bin/host ~/cf_src/matMult
~/cf_src/matMult
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 1200 x 1200, m = 6000, k = 6000, n = 6000
mblocks = 5, kblocks = 5, nblocks = 5
Matrix in blocks A(5,5), B(5,5), C(5,5)
>>parameters: partitions=4, streams=1
Perf: 486.619 Gflops/sec, Time= 887.758 msec
Perf: 552.522 Gflops/sec, Time= 781.869 msec
Perf: 552.404 Gflops/sec, Time= 782.036 msec
Perf: 553.263 Gflops/sec, Time= 780.822 msec
Perf: 552.890 Gflops/sec, Time= 781.349 msec
Perf: 552.865 Gflops/sec, Time= 781.384 msec
Perf: 552.720 Gflops/sec, Time= 781.589 msec
Perf: 552.270 Gflops/sec, Time= 782.226 msec
Perf: 552.924 Gflops/sec, Time= 781.301 msec
Perf: 553.647 Gflops/sec, Time= 780.280 msec
Perf: 551.838 Gflops/sec, Time= 782.838 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 553.65, GF/s, Avg_DGEMM=, 552.73, GFlop/s, StdDev=, 0.51, GFlop/s, 0.09, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 6000 x 6000, m = 6000, k = 6000, n = 6000
mblocks = 1, kblocks = 1, nblocks = 1
Matrix in blocks A(1,1), B(1,1), C(1,1)
>>parameters: partitions=4, streams=1
Perf: 176.702 Gflops/sec, Time= 2444.793 msec
Perf: 191.362 Gflops/sec, Time= 2257.502 msec
Perf: 191.409 Gflops/sec, Time= 2256.949 msec
Perf: 191.357 Gflops/sec, Time= 2257.558 msec
Perf: 191.375 Gflops/sec, Time= 2257.350 msec
Perf: 191.321 Gflops/sec, Time= 2257.985 msec
Perf: 191.428 Gflops/sec, Time= 2256.729 msec
Perf: 191.384 Gflops/sec, Time= 2257.242 msec
Perf: 191.322 Gflops/sec, Time= 2257.971 msec
Perf: 191.369 Gflops/sec, Time= 2257.413 msec
Perf: 191.357 Gflops/sec, Time= 2257.556 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 191.43, GF/s, Avg_DGEMM=, 191.37, GFlop/s, StdDev=, 0.03, GFlop/s, 0.02, percent (Ignoring first iteration)
Computing result using host CPU...

==> cf_src/log_streams_per_place/cholesky/cholesky_log_streams_per_place.dat <==
# partion=1, 4
218.73 240.94
218.67 241.15
218.54 241.76
219.26 241.29
219.17 241.35
219.03 241.79
219.27 241.11
219.04 241.10
219.12 241.21
219.12 241.04


==> cf_src/log_streams_per_place/cholesky/log_streams_per_place_20151221.dat <==
~/bin/host ~/cf_src/cholesky/tiled_hstreams
~/bin/dev ~/bin/host ~/cf_src/cholesky/tiled_hstreams
~/bin/host ~/cf_src/cholesky/tiled_hstreams
~/cf_src/cholesky/tiled_hstreams
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 6, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2130.72 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1348.22 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1349.67 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1349.05 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1347.87 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1347.18 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1349.73 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1347.95 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1348.75 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1346.90 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1347.35 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1348.27 msec, stdDev Time = 1.01 msec,
Mean Gflops (using mean Time) = 218.73
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 6, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2054.93 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1224.53 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1222.83 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1223.67 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1221.40 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1224.37 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1223.70 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1224.85 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1223.77 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1225.36 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1225.39 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1223.99 msec, stdDev Time = 1.22 msec,
Mean Gflops (using mean Time) = 240.94
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 6, niter = 11

>>parameters: partitions=1, streams=2

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2074.38 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1349.27 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1349.28 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1348.47 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1349.23 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1349.14 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1348.53 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1348.07 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1348.20 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1349.81 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1346.88 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1348.69 msec, stdDev Time = 0.85 msec,
Mean Gflops (using mean Time) = 218.67
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 6, niter = 11

>>parameters: partitions=4, streams=2

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2123.65 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1223.45 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1222.15 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1223.52 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1222.86 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1223.07 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1222.28 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1222.60 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1222.74 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1223.91 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1222.65 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1222.92 msec, stdDev Time = 0.56 msec,
Mean Gflops (using mean Time) = 241.15
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 6, niter = 11

>>parameters: partitions=1, streams=3

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2113.65 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1347.21 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1349.91 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1349.66 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1348.13 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1348.99 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1350.37 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1351.06 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1348.75 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1349.68 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1350.89 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1349.46 msec, stdDev Time = 1.21 msec,
Mean Gflops (using mean Time) = 218.54
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 6, niter = 11

>>parameters: partitions=4, streams=3

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2097.49 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1215.89 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1222.19 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1219.74 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1222.06 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1221.97 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1221.62 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1216.84 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1222.28 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1214.45 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1221.45 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1219.85 msec, stdDev Time = 2.99 msec,
Mean Gflops (using mean Time) = 241.76
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 6, niter = 11

>>parameters: partitions=1, streams=4

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1742.53 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1345.02 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1344.78 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1343.68 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1343.35 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1347.15 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1346.12 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1346.07 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1344.78 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1344.96 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1344.20 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1345.01 msec, stdDev Time = 1.17 msec,
Mean Gflops (using mean Time) = 219.26
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 6, niter = 11

>>parameters: partitions=4, streams=4

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2080.93 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1224.23 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1222.45 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1223.71 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1216.69 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1223.69 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1220.75 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1219.05 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1221.99 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1224.95 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1224.82 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1222.23 msec, stdDev Time = 2.70 msec,
Mean Gflops (using mean Time) = 241.29
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 6, niter = 11

>>parameters: partitions=1, streams=5

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2137.86 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1346.10 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1344.08 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1344.88 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1347.76 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1346.87 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1344.78 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1344.94 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1346.77 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1344.52 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1345.27 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1345.60 msec, stdDev Time = 1.21 msec,
Mean Gflops (using mean Time) = 219.17
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 6, niter = 11

>>parameters: partitions=4, streams=5

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2102.34 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1221.70 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1221.17 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1223.37 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1222.61 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1221.48 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1221.44 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1221.45 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1222.20 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1221.38 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1222.32 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1221.91 msec, stdDev Time = 0.70 msec,
Mean Gflops (using mean Time) = 241.35
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 6, niter = 11

>>parameters: partitions=1, streams=6

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1734.68 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1346.35 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1344.35 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1345.64 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1345.69 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1348.17 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1345.99 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1346.95 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1346.69 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1347.52 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1346.84 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1346.42 msec, stdDev Time = 1.08 msec,
Mean Gflops (using mean Time) = 219.03
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 6, niter = 11

>>parameters: partitions=4, streams=6

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2079.45 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1222.09 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1222.29 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1219.10 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1221.24 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1217.78 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1220.58 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1215.40 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1219.62 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1221.79 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1217.00 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1219.69 msec, stdDev Time = 2.35 msec,
Mean Gflops (using mean Time) = 241.79
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 6, niter = 11

>>parameters: partitions=1, streams=7

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1737.27 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1346.61 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1343.64 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1344.22 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1345.99 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1347.06 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1344.65 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1345.50 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1343.34 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1342.76 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1345.90 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1344.97 msec, stdDev Time = 1.46 msec,
Mean Gflops (using mean Time) = 219.27
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 6, niter = 11

>>parameters: partitions=4, streams=7

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2096.21 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1222.47 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1224.49 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1224.21 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1222.79 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1221.90 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1221.29 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1225.02 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1224.23 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1222.48 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1222.46 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1223.13 msec, stdDev Time = 1.25 msec,
Mean Gflops (using mean Time) = 241.11
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 6, niter = 11

>>parameters: partitions=1, streams=8

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1740.97 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1344.58 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1346.04 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1346.80 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1345.44 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1346.76 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1348.60 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1347.91 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1346.38 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1346.03 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1345.40 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1346.40 msec, stdDev Time = 1.20 msec,
Mean Gflops (using mean Time) = 219.04
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 6, niter = 11

>>parameters: partitions=4, streams=8

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2021.74 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1223.40 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1222.10 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1222.71 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1224.30 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1223.00 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1224.51 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1222.96 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1223.37 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1221.90 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1223.82 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1223.21 msec, stdDev Time = 0.86 msec,
Mean Gflops (using mean Time) = 241.10
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 6, niter = 11

>>parameters: partitions=1, streams=9

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2106.01 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1346.55 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1345.35 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1345.11 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1344.74 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1345.59 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1346.05 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1346.53 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1345.65 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1346.08 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1347.06 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1345.87 msec, stdDev Time = 0.72 msec,
Mean Gflops (using mean Time) = 219.12
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 6, niter = 11

>>parameters: partitions=4, streams=9

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2144.10 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1217.13 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1222.04 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1223.74 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1223.29 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1226.19 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1222.71 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1221.32 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1222.46 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1223.79 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1223.47 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1222.61 msec, stdDev Time = 2.33 msec,
Mean Gflops (using mean Time) = 241.21
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 6, niter = 11

>>parameters: partitions=1, streams=10

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2157.08 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1346.16 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1346.71 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1347.51 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1344.46 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1346.35 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1346.04 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1346.83 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1346.08 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1344.13 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1344.79 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1345.90 msec, stdDev Time = 1.10 msec,
Mean Gflops (using mean Time) = 219.12
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 6, niter = 11

>>parameters: partitions=4, streams=10

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2161.28 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1223.64 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1223.38 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1224.31 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1223.67 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1224.48 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1223.56 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1222.57 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1222.70 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1222.55 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1223.98 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1223.48 msec, stdDev Time = 0.69 msec,
Mean Gflops (using mean Time) = 241.04


==> cf_src/log_streams_per_place/matMul/matMul_log_stream_per_place.dat <==
#
1	451.23	581.16
2	450.21	581.62
3	455.03	582.81
4	455.62	583.59
5	450.53	584.36
6	451.50	582.67
7	455.17	583.65
8	454.74	582.95
9	450.45	583.60
10	450.82	584.03


==> cf_src/log_streams_per_place/matMul/matMul_log_stream_per_place_20151223.dat <==
~/bin/host ~/cf_src/matMult
~/bin/dev ~/bin/host ~/cf_src/matMult
~/bin/host ~/cf_src/matMult
~/cf_src/matMult
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 1000 x 1000, m = 6000, k = 6000, n = 6000
mblocks = 6, kblocks = 6, nblocks = 6
Matrix in blocks A(6,6), B(6,6), C(6,6)
>>parameters: partitions=1, streams=1
Perf: 280.710 Gflops/sec, Time= 1538.957 msec
Perf: 449.921 Gflops/sec, Time= 960.169 msec
Perf: 450.335 Gflops/sec, Time= 959.285 msec
Perf: 450.155 Gflops/sec, Time= 959.670 msec
Perf: 450.163 Gflops/sec, Time= 959.653 msec
Perf: 450.201 Gflops/sec, Time= 959.571 msec
Perf: 450.730 Gflops/sec, Time= 958.444 msec
Perf: 450.665 Gflops/sec, Time= 958.583 msec
Perf: 450.839 Gflops/sec, Time= 958.213 msec
Perf: 451.233 Gflops/sec, Time= 957.376 msec
Perf: 451.016 Gflops/sec, Time= 957.837 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 451.23, GF/s, Avg_DGEMM=, 450.53, GFlop/s, StdDev=, 0.43, GFlop/s, 0.10, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 1000 x 1000, m = 6000, k = 6000, n = 6000
mblocks = 6, kblocks = 6, nblocks = 6
Matrix in blocks A(6,6), B(6,6), C(6,6)
>>parameters: partitions=4, streams=1
Perf: 494.042 Gflops/sec, Time= 874.420 msec
Perf: 576.627 Gflops/sec, Time= 749.185 msec
Perf: 580.085 Gflops/sec, Time= 744.719 msec
Perf: 577.276 Gflops/sec, Time= 748.342 msec
Perf: 579.496 Gflops/sec, Time= 745.475 msec
Perf: 581.162 Gflops/sec, Time= 743.338 msec
Perf: 580.737 Gflops/sec, Time= 743.882 msec
Perf: 580.645 Gflops/sec, Time= 744.000 msec
Perf: 579.577 Gflops/sec, Time= 745.371 msec
Perf: 578.454 Gflops/sec, Time= 746.818 msec
Perf: 578.764 Gflops/sec, Time= 746.418 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 581.16, GF/s, Avg_DGEMM=, 579.28, GFlop/s, StdDev=, 1.50, GFlop/s, 0.26, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 1000 x 1000, m = 6000, k = 6000, n = 6000
mblocks = 6, kblocks = 6, nblocks = 6
Matrix in blocks A(6,6), B(6,6), C(6,6)
>>parameters: partitions=1, streams=2
Perf: 285.968 Gflops/sec, Time= 1510.656 msec
Perf: 450.013 Gflops/sec, Time= 959.972 msec
Perf: 449.772 Gflops/sec, Time= 960.486 msec
Perf: 449.534 Gflops/sec, Time= 960.995 msec
Perf: 449.651 Gflops/sec, Time= 960.746 msec
Perf: 449.780 Gflops/sec, Time= 960.469 msec
Perf: 450.047 Gflops/sec, Time= 959.899 msec
Perf: 450.206 Gflops/sec, Time= 959.561 msec
Perf: 449.602 Gflops/sec, Time= 960.849 msec
Perf: 449.959 Gflops/sec, Time= 960.088 msec
Perf: 449.990 Gflops/sec, Time= 960.021 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 450.21, GF/s, Avg_DGEMM=, 449.86, GFlop/s, StdDev=, 0.22, GFlop/s, 0.05, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 1000 x 1000, m = 6000, k = 6000, n = 6000
mblocks = 6, kblocks = 6, nblocks = 6
Matrix in blocks A(6,6), B(6,6), C(6,6)
>>parameters: partitions=4, streams=2
Perf: 489.670 Gflops/sec, Time= 882.227 msec
Perf: 578.646 Gflops/sec, Time= 746.571 msec
Perf: 580.202 Gflops/sec, Time= 744.568 msec
Perf: 580.138 Gflops/sec, Time= 744.650 msec
Perf: 581.623 Gflops/sec, Time= 742.749 msec
Perf: 577.617 Gflops/sec, Time= 747.900 msec
Perf: 580.277 Gflops/sec, Time= 744.472 msec
Perf: 578.685 Gflops/sec, Time= 746.520 msec
Perf: 578.832 Gflops/sec, Time= 746.330 msec
Perf: 580.226 Gflops/sec, Time= 744.538 msec
Perf: 577.250 Gflops/sec, Time= 748.376 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 581.62, GF/s, Avg_DGEMM=, 579.35, GFlop/s, StdDev=, 1.36, GFlop/s, 0.24, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 1000 x 1000, m = 6000, k = 6000, n = 6000
mblocks = 6, kblocks = 6, nblocks = 6
Matrix in blocks A(6,6), B(6,6), C(6,6)
>>parameters: partitions=1, streams=3
Perf: 287.874 Gflops/sec, Time= 1500.657 msec
Perf: 449.175 Gflops/sec, Time= 961.762 msec
Perf: 448.282 Gflops/sec, Time= 963.680 msec
Perf: 448.832 Gflops/sec, Time= 962.498 msec
Perf: 448.860 Gflops/sec, Time= 962.438 msec
Perf: 449.381 Gflops/sec, Time= 961.322 msec
Perf: 448.909 Gflops/sec, Time= 962.334 msec
Perf: 446.857 Gflops/sec, Time= 966.752 msec
Perf: 449.042 Gflops/sec, Time= 962.049 msec
Perf: 449.894 Gflops/sec, Time= 960.227 msec
Perf: 455.031 Gflops/sec, Time= 949.386 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 455.03, GF/s, Avg_DGEMM=, 449.43, GFlop/s, StdDev=, 2.13, GFlop/s, 0.47, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 1000 x 1000, m = 6000, k = 6000, n = 6000
mblocks = 6, kblocks = 6, nblocks = 6
Matrix in blocks A(6,6), B(6,6), C(6,6)
>>parameters: partitions=4, streams=3
Perf: 487.975 Gflops/sec, Time= 885.291 msec
Perf: 579.927 Gflops/sec, Time= 744.921 msec
Perf: 579.867 Gflops/sec, Time= 744.998 msec
Perf: 582.809 Gflops/sec, Time= 741.238 msec
Perf: 582.497 Gflops/sec, Time= 741.635 msec
Perf: 582.597 Gflops/sec, Time= 741.508 msec
Perf: 582.628 Gflops/sec, Time= 741.468 msec
Perf: 582.241 Gflops/sec, Time= 741.961 msec
Perf: 582.483 Gflops/sec, Time= 741.653 msec
Perf: 582.360 Gflops/sec, Time= 741.809 msec
Perf: 582.201 Gflops/sec, Time= 742.012 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 582.81, GF/s, Avg_DGEMM=, 581.96, GFlop/s, StdDev=, 1.10, GFlop/s, 0.19, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 1000 x 1000, m = 6000, k = 6000, n = 6000
mblocks = 6, kblocks = 6, nblocks = 6
Matrix in blocks A(6,6), B(6,6), C(6,6)
>>parameters: partitions=1, streams=4
Perf: 285.561 Gflops/sec, Time= 1512.810 msec
Perf: 449.458 Gflops/sec, Time= 961.158 msec
Perf: 448.973 Gflops/sec, Time= 962.196 msec
Perf: 452.315 Gflops/sec, Time= 955.086 msec
Perf: 450.193 Gflops/sec, Time= 959.588 msec
Perf: 452.745 Gflops/sec, Time= 954.180 msec
Perf: 453.170 Gflops/sec, Time= 953.285 msec
Perf: 455.618 Gflops/sec, Time= 948.162 msec
Perf: 454.492 Gflops/sec, Time= 950.511 msec
Perf: 455.255 Gflops/sec, Time= 948.919 msec
Perf: 454.916 Gflops/sec, Time= 949.625 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 455.62, GF/s, Avg_DGEMM=, 452.71, GFlop/s, StdDev=, 2.45, GFlop/s, 0.54, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 1000 x 1000, m = 6000, k = 6000, n = 6000
mblocks = 6, kblocks = 6, nblocks = 6
Matrix in blocks A(6,6), B(6,6), C(6,6)
>>parameters: partitions=4, streams=4
Perf: 485.298 Gflops/sec, Time= 890.174 msec
Perf: 581.035 Gflops/sec, Time= 743.501 msec
Perf: 580.918 Gflops/sec, Time= 743.650 msec
Perf: 575.953 Gflops/sec, Time= 750.061 msec
Perf: 578.535 Gflops/sec, Time= 746.714 msec
Perf: 577.051 Gflops/sec, Time= 748.634 msec
Perf: 580.865 Gflops/sec, Time= 743.718 msec
Perf: 578.422 Gflops/sec, Time= 746.859 msec
Perf: 577.651 Gflops/sec, Time= 747.856 msec
Perf: 583.587 Gflops/sec, Time= 740.250 msec
Perf: 581.269 Gflops/sec, Time= 743.202 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 583.59, GF/s, Avg_DGEMM=, 579.53, GFlop/s, StdDev=, 2.36, GFlop/s, 0.41, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 1000 x 1000, m = 6000, k = 6000, n = 6000
mblocks = 6, kblocks = 6, nblocks = 6
Matrix in blocks A(6,6), B(6,6), C(6,6)
>>parameters: partitions=1, streams=5
Perf: 286.249 Gflops/sec, Time= 1509.173 msec
Perf: 450.389 Gflops/sec, Time= 959.170 msec
Perf: 450.314 Gflops/sec, Time= 959.330 msec
Perf: 450.045 Gflops/sec, Time= 959.905 msec
Perf: 450.029 Gflops/sec, Time= 959.937 msec
Perf: 450.535 Gflops/sec, Time= 958.861 msec
Perf: 450.442 Gflops/sec, Time= 959.058 msec
Perf: 450.440 Gflops/sec, Time= 959.062 msec
Perf: 450.437 Gflops/sec, Time= 959.069 msec
Perf: 450.458 Gflops/sec, Time= 959.025 msec
Perf: 450.207 Gflops/sec, Time= 959.558 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 450.53, GF/s, Avg_DGEMM=, 450.33, GFlop/s, StdDev=, 0.18, GFlop/s, 0.04, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 1000 x 1000, m = 6000, k = 6000, n = 6000
mblocks = 6, kblocks = 6, nblocks = 6
Matrix in blocks A(6,6), B(6,6), C(6,6)
>>parameters: partitions=4, streams=5
Perf: 487.498 Gflops/sec, Time= 886.158 msec
Perf: 581.290 Gflops/sec, Time= 743.175 msec
Perf: 583.380 Gflops/sec, Time= 740.512 msec
Perf: 582.943 Gflops/sec, Time= 741.067 msec
Perf: 582.772 Gflops/sec, Time= 741.284 msec
Perf: 582.820 Gflops/sec, Time= 741.223 msec
Perf: 581.314 Gflops/sec, Time= 743.144 msec
Perf: 581.525 Gflops/sec, Time= 742.874 msec
Perf: 582.950 Gflops/sec, Time= 741.058 msec
Perf: 584.363 Gflops/sec, Time= 739.267 msec
Perf: 582.693 Gflops/sec, Time= 741.385 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 584.36, GF/s, Avg_DGEMM=, 582.61, GFlop/s, StdDev=, 0.98, GFlop/s, 0.17, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 1000 x 1000, m = 6000, k = 6000, n = 6000
mblocks = 6, kblocks = 6, nblocks = 6
Matrix in blocks A(6,6), B(6,6), C(6,6)
>>parameters: partitions=1, streams=6
Perf: 281.450 Gflops/sec, Time= 1534.907 msec
Perf: 451.331 Gflops/sec, Time= 957.168 msec
Perf: 451.503 Gflops/sec, Time= 956.805 msec
Perf: 451.327 Gflops/sec, Time= 957.177 msec
Perf: 451.152 Gflops/sec, Time= 957.548 msec
Perf: 451.258 Gflops/sec, Time= 957.324 msec
Perf: 451.369 Gflops/sec, Time= 957.088 msec
Perf: 451.251 Gflops/sec, Time= 957.338 msec
Perf: 451.061 Gflops/sec, Time= 957.742 msec
Perf: 451.402 Gflops/sec, Time= 957.018 msec
Perf: 451.168 Gflops/sec, Time= 957.515 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 451.50, GF/s, Avg_DGEMM=, 451.28, GFlop/s, StdDev=, 0.13, GFlop/s, 0.03, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 1000 x 1000, m = 6000, k = 6000, n = 6000
mblocks = 6, kblocks = 6, nblocks = 6
Matrix in blocks A(6,6), B(6,6), C(6,6)
>>parameters: partitions=4, streams=6
Perf: 492.322 Gflops/sec, Time= 877.474 msec
Perf: 581.445 Gflops/sec, Time= 742.977 msec
Perf: 580.979 Gflops/sec, Time= 743.573 msec
Perf: 580.854 Gflops/sec, Time= 743.732 msec
Perf: 581.450 Gflops/sec, Time= 742.970 msec
Perf: 581.489 Gflops/sec, Time= 742.920 msec
Perf: 581.296 Gflops/sec, Time= 743.167 msec
Perf: 582.083 Gflops/sec, Time= 742.162 msec
Perf: 581.885 Gflops/sec, Time= 742.415 msec
Perf: 582.674 Gflops/sec, Time= 741.409 msec
Perf: 581.493 Gflops/sec, Time= 742.915 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 582.67, GF/s, Avg_DGEMM=, 581.56, GFlop/s, StdDev=, 0.53, GFlop/s, 0.09, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 1000 x 1000, m = 6000, k = 6000, n = 6000
mblocks = 6, kblocks = 6, nblocks = 6
Matrix in blocks A(6,6), B(6,6), C(6,6)
>>parameters: partitions=1, streams=7
Perf: 283.630 Gflops/sec, Time= 1523.112 msec
Perf: 448.444 Gflops/sec, Time= 963.330 msec
Perf: 448.686 Gflops/sec, Time= 962.812 msec
Perf: 450.702 Gflops/sec, Time= 958.504 msec
Perf: 453.625 Gflops/sec, Time= 952.328 msec
Perf: 453.833 Gflops/sec, Time= 951.892 msec
Perf: 454.298 Gflops/sec, Time= 950.918 msec
Perf: 454.581 Gflops/sec, Time= 950.326 msec
Perf: 454.870 Gflops/sec, Time= 949.722 msec
Perf: 455.170 Gflops/sec, Time= 949.095 msec
Perf: 454.280 Gflops/sec, Time= 950.956 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 455.17, GF/s, Avg_DGEMM=, 452.85, GFlop/s, StdDev=, 2.57, GFlop/s, 0.57, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 1000 x 1000, m = 6000, k = 6000, n = 6000
mblocks = 6, kblocks = 6, nblocks = 6
Matrix in blocks A(6,6), B(6,6), C(6,6)
>>parameters: partitions=4, streams=7
Perf: 494.003 Gflops/sec, Time= 874.488 msec
Perf: 583.062 Gflops/sec, Time= 740.916 msec
Perf: 580.900 Gflops/sec, Time= 743.673 msec
Perf: 580.889 Gflops/sec, Time= 743.688 msec
Perf: 581.291 Gflops/sec, Time= 743.174 msec
Perf: 581.307 Gflops/sec, Time= 743.153 msec
Perf: 582.934 Gflops/sec, Time= 741.079 msec
Perf: 583.651 Gflops/sec, Time= 740.168 msec
Perf: 582.486 Gflops/sec, Time= 741.649 msec
Perf: 582.827 Gflops/sec, Time= 741.215 msec
Perf: 580.158 Gflops/sec, Time= 744.625 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 583.65, GF/s, Avg_DGEMM=, 581.95, GFlop/s, StdDev=, 1.18, GFlop/s, 0.20, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 1000 x 1000, m = 6000, k = 6000, n = 6000
mblocks = 6, kblocks = 6, nblocks = 6
Matrix in blocks A(6,6), B(6,6), C(6,6)
>>parameters: partitions=1, streams=8
Perf: 282.873 Gflops/sec, Time= 1527.185 msec
Perf: 449.820 Gflops/sec, Time= 960.384 msec
Perf: 451.232 Gflops/sec, Time= 957.379 msec
Perf: 451.133 Gflops/sec, Time= 957.589 msec
Perf: 449.470 Gflops/sec, Time= 961.133 msec
Perf: 450.520 Gflops/sec, Time= 958.891 msec
Perf: 451.326 Gflops/sec, Time= 957.179 msec
Perf: 453.373 Gflops/sec, Time= 952.857 msec
Perf: 454.540 Gflops/sec, Time= 950.411 msec
Perf: 454.738 Gflops/sec, Time= 949.997 msec
Perf: 454.720 Gflops/sec, Time= 950.034 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 454.74, GF/s, Avg_DGEMM=, 452.09, GFlop/s, StdDev=, 2.06, GFlop/s, 0.46, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 1000 x 1000, m = 6000, k = 6000, n = 6000
mblocks = 6, kblocks = 6, nblocks = 6
Matrix in blocks A(6,6), B(6,6), C(6,6)
>>parameters: partitions=4, streams=8
Perf: 495.464 Gflops/sec, Time= 871.909 msec
Perf: 581.950 Gflops/sec, Time= 742.332 msec
Perf: 582.227 Gflops/sec, Time= 741.979 msec
Perf: 582.946 Gflops/sec, Time= 741.063 msec
Perf: 582.495 Gflops/sec, Time= 741.637 msec
Perf: 582.661 Gflops/sec, Time= 741.426 msec
Perf: 582.329 Gflops/sec, Time= 741.849 msec
Perf: 581.810 Gflops/sec, Time= 742.511 msec
Perf: 581.525 Gflops/sec, Time= 742.875 msec
Perf: 582.487 Gflops/sec, Time= 741.647 msec
Perf: 582.267 Gflops/sec, Time= 741.928 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 582.95, GF/s, Avg_DGEMM=, 582.27, GFlop/s, StdDev=, 0.42, GFlop/s, 0.07, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 1000 x 1000, m = 6000, k = 6000, n = 6000
mblocks = 6, kblocks = 6, nblocks = 6
Matrix in blocks A(6,6), B(6,6), C(6,6)
>>parameters: partitions=1, streams=9
Perf: 283.581 Gflops/sec, Time= 1523.375 msec
Perf: 449.456 Gflops/sec, Time= 961.162 msec
Perf: 449.587 Gflops/sec, Time= 960.882 msec
Perf: 450.146 Gflops/sec, Time= 959.688 msec
Perf: 449.613 Gflops/sec, Time= 960.827 msec
Perf: 449.846 Gflops/sec, Time= 960.328 msec
Perf: 449.359 Gflops/sec, Time= 961.370 msec
Perf: 449.904 Gflops/sec, Time= 960.205 msec
Perf: 449.862 Gflops/sec, Time= 960.295 msec
Perf: 450.438 Gflops/sec, Time= 959.067 msec
Perf: 450.454 Gflops/sec, Time= 959.033 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 450.45, GF/s, Avg_DGEMM=, 449.87, GFlop/s, StdDev=, 0.38, GFlop/s, 0.09, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 1000 x 1000, m = 6000, k = 6000, n = 6000
mblocks = 6, kblocks = 6, nblocks = 6
Matrix in blocks A(6,6), B(6,6), C(6,6)
>>parameters: partitions=4, streams=9
Perf: 495.779 Gflops/sec, Time= 871.356 msec
Perf: 581.271 Gflops/sec, Time= 743.199 msec
Perf: 581.989 Gflops/sec, Time= 742.282 msec
Perf: 581.697 Gflops/sec, Time= 742.654 msec
Perf: 582.296 Gflops/sec, Time= 741.890 msec
Perf: 582.157 Gflops/sec, Time= 742.068 msec
Perf: 581.449 Gflops/sec, Time= 742.972 msec
Perf: 582.286 Gflops/sec, Time= 741.903 msec
Perf: 583.536 Gflops/sec, Time= 740.314 msec
Perf: 581.441 Gflops/sec, Time= 742.982 msec
Perf: 583.605 Gflops/sec, Time= 740.227 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 583.60, GF/s, Avg_DGEMM=, 582.17, GFlop/s, StdDev=, 0.82, GFlop/s, 0.14, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 1000 x 1000, m = 6000, k = 6000, n = 6000
mblocks = 6, kblocks = 6, nblocks = 6
Matrix in blocks A(6,6), B(6,6), C(6,6)
>>parameters: partitions=1, streams=10
Perf: 284.056 Gflops/sec, Time= 1520.825 msec
Perf: 450.455 Gflops/sec, Time= 959.031 msec
Perf: 449.993 Gflops/sec, Time= 960.015 msec
Perf: 450.034 Gflops/sec, Time= 959.927 msec
Perf: 450.347 Gflops/sec, Time= 959.260 msec
Perf: 450.181 Gflops/sec, Time= 959.614 msec
Perf: 450.819 Gflops/sec, Time= 958.255 msec
Perf: 450.064 Gflops/sec, Time= 959.863 msec
Perf: 449.936 Gflops/sec, Time= 960.136 msec
Perf: 450.267 Gflops/sec, Time= 959.430 msec
Perf: 450.090 Gflops/sec, Time= 959.809 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 450.82, GF/s, Avg_DGEMM=, 450.22, GFlop/s, StdDev=, 0.27, GFlop/s, 0.06, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 1000 x 1000, m = 6000, k = 6000, n = 6000
mblocks = 6, kblocks = 6, nblocks = 6
Matrix in blocks A(6,6), B(6,6), C(6,6)
>>parameters: partitions=4, streams=10
Perf: 500.819 Gflops/sec, Time= 862.587 msec
Perf: 581.783 Gflops/sec, Time= 742.545 msec
Perf: 582.859 Gflops/sec, Time= 741.174 msec
Perf: 583.416 Gflops/sec, Time= 740.466 msec
Perf: 584.030 Gflops/sec, Time= 739.688 msec
Perf: 583.643 Gflops/sec, Time= 740.178 msec
Perf: 583.611 Gflops/sec, Time= 740.219 msec
Perf: 583.194 Gflops/sec, Time= 740.748 msec
Perf: 583.427 Gflops/sec, Time= 740.452 msec
Perf: 582.496 Gflops/sec, Time= 741.636 msec
Perf: 583.543 Gflops/sec, Time= 740.306 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 584.03, GF/s, Avg_DGEMM=, 583.20, GFlop/s, StdDev=, 0.66, GFlop/s, 0.11, percent (Ignoring first iteration)
Computing result using host CPU...

==> cf_src/overall/cholesky/cholesky_datasets_20151223.dat <==
~/bin/host ~/cf_src/cholesky/tiled_hstreams
~/bin/dev ~/bin/host ~/cf_src/cholesky/tiled_hstreams
~/bin/host ~/cf_src/cholesky/tiled_hstreams
~/cf_src/cholesky/tiled_hstreams
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 2400, num_tiles = 8, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 371.37 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 201.94 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 224.91 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 260.07 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 262.19 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 210.86 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 239.31 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 208.02 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 191.64 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 238.33 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 183.24 msec

Matrix size = 2400
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 222.05 msec, stdDev Time = 27.46 msec,
Mean Gflops (using mean Time) = 20.75
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 8, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 441.41 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 268.89 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 277.73 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 276.01 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 269.56 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 267.86 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 273.88 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 267.28 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 266.29 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 269.52 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 284.48 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 272.15 msec, stdDev Time = 5.79 msec,
Mean Gflops (using mean Time) = 135.45
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 7200, num_tiles = 8, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 871.38 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 586.16 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 586.85 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 594.32 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 585.82 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 587.24 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 587.05 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 586.98 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 586.66 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 596.11 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 596.27 msec

Matrix size = 7200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 589.35 msec, stdDev Time = 4.34 msec,
Mean Gflops (using mean Time) = 211.11
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 8, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1791.11 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1037.22 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1036.14 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1035.48 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1035.75 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1037.24 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1035.13 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1035.89 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1035.98 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1036.70 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1035.69 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1036.12 msec, stdDev Time = 0.71 msec,
Mean Gflops (using mean Time) = 284.63
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 8, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2692.87 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1910.01 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1906.91 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1911.28 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1911.54 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1908.08 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1910.04 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1912.20 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1905.46 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1911.41 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1907.46 msec

Matrix size = 12000
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1909.44 msec, stdDev Time = 2.31 msec,
Mean Gflops (using mean Time) = 301.66
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 14400, num_tiles = 8, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 4082.56 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2827.52 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2828.05 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2827.94 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2826.12 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2826.26 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2826.64 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2825.26 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2826.40 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2825.46 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2825.84 msec

Matrix size = 14400
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2826.55 msec, stdDev Time = 0.99 msec,
Mean Gflops (using mean Time) = 352.14
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 16800, num_tiles = 8, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 5992.76 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 4273.95 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 4273.92 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 4273.98 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 4273.37 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 4274.28 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 4273.10 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 4273.34 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 4276.20 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 4274.83 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 4274.66 msec

Matrix size = 16800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 4274.16 msec, stdDev Time = 0.91 msec,
Mean Gflops (using mean Time) = 369.79
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 19200, num_tiles = 8, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 8331.82 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 5923.61 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 5920.64 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 5922.73 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 5920.80 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 5920.66 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 5920.78 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 5919.26 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 5918.19 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 5918.27 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 5919.73 msec

Matrix size = 19200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 5920.47 msec, stdDev Time = 1.74 msec,
Mean Gflops (using mean Time) = 398.50
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 21600, num_tiles = 8, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 11785.19 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 8466.12 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 8475.08 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 8473.04 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 8464.92 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 8473.49 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 8471.19 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 8477.75 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 8472.80 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 8472.91 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 8477.67 msec

Matrix size = 21600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 8472.50 msec, stdDev Time = 4.25 msec,
Mean Gflops (using mean Time) = 396.49


==> cf_src/overall/cholesky/cholesky_datasets_20151224.dat <==
~/bin/host ~/cf_src/cholesky/tiled_hstreams
~/bin/dev ~/bin/host ~/cf_src/cholesky/tiled_hstreams
~/bin/host ~/cf_src/cholesky/tiled_hstreams
~/cf_src/cholesky/tiled_hstreams
datasets=4800,tiles=2,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 2, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1040.98 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 861.54 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 861.53 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 861.64 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 860.79 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 861.87 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 860.71 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 861.35 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 861.32 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 862.11 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 862.20 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 861.51 msec, stdDev Time = 0.49 msec,
Mean Gflops (using mean Time) = 42.79
datasets=4800,tiles=2,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 2, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1140.65 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 979.60 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 979.55 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 979.89 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 979.87 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 980.66 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 980.28 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 980.38 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 979.84 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 980.51 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 980.27 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 980.09 msec, stdDev Time = 0.38 msec,
Mean Gflops (using mean Time) = 37.61
datasets=4800,tiles=2,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 2, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1200.45 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1049.66 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1050.30 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1051.37 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1049.63 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1049.98 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1050.41 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1052.04 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1049.85 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1049.79 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1049.90 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1050.29 msec, stdDev Time = 0.80 msec,
Mean Gflops (using mean Time) = 35.10
datasets=4800,tiles=3,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 3, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 756.53 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 487.79 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 487.44 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 487.31 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 488.33 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 488.68 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 487.63 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 487.62 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 487.59 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 487.57 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 487.30 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 487.72 msec, stdDev Time = 0.44 msec,
Mean Gflops (using mean Time) = 75.58
datasets=4800,tiles=3,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 3, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 781.10 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 568.12 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 567.63 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 568.22 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 567.95 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 567.92 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 567.93 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 568.26 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 567.55 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 567.75 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 568.13 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 567.95 msec, stdDev Time = 0.24 msec,
Mean Gflops (using mean Time) = 64.91
datasets=4800,tiles=3,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 3, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 820.00 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 604.98 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 605.40 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 605.52 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 606.74 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 605.18 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 605.56 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 604.90 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 605.60 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 605.03 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 605.75 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 605.47 msec, stdDev Time = 0.54 msec,
Mean Gflops (using mean Time) = 60.89
datasets=4800,tiles=4,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 4, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 757.26 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 347.61 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 346.99 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 346.63 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 346.98 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 347.07 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 347.14 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 347.04 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 346.62 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 347.16 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 346.84 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 347.01 msec, stdDev Time = 0.29 msec,
Mean Gflops (using mean Time) = 106.23
datasets=4800,tiles=4,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 4, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 715.29 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 384.24 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 383.51 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 383.26 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 384.02 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 383.10 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 383.75 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 383.95 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 383.86 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 383.77 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 383.54 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 383.70 msec, stdDev Time = 0.35 msec,
Mean Gflops (using mean Time) = 96.07
datasets=4800,tiles=4,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 4, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 727.49 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 428.18 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 428.03 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 428.05 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 428.64 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 430.02 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 428.29 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 428.15 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 428.71 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 430.00 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 427.79 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 428.59 msec, stdDev Time = 0.80 msec,
Mean Gflops (using mean Time) = 86.01
datasets=4800,tiles=5,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 5, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 539.23 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 292.63 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 293.40 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 297.77 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 298.18 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 297.41 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 292.86 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 298.26 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 292.90 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 292.66 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 292.96 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 294.90 msec, stdDev Time = 2.60 msec,
Mean Gflops (using mean Time) = 125.00
datasets=4800,tiles=5,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 5, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 587.50 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 320.29 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 318.89 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 320.03 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 320.45 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 319.54 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 319.51 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 319.46 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 318.86 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 319.40 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 319.40 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 319.58 msec, stdDev Time = 0.53 msec,
Mean Gflops (using mean Time) = 115.35
datasets=4800,tiles=5,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 5, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 592.52 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 334.03 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 332.81 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 334.24 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 337.67 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 335.66 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 333.75 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 333.50 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 333.72 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 334.36 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 339.51 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 334.92 msec, stdDev Time = 2.11 msec,
Mean Gflops (using mean Time) = 110.07
datasets=4800,tiles=6,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 6, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 437.67 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 265.00 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 264.67 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 266.01 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 265.59 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 264.73 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 265.78 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 264.67 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 265.47 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 265.71 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 265.31 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 265.29 msec, stdDev Time = 0.50 msec,
Mean Gflops (using mean Time) = 138.96
datasets=4800,tiles=6,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 6, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 533.26 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 296.15 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 296.32 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 296.28 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 295.97 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 296.96 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 296.45 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 295.89 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 297.03 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 295.61 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 295.87 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 296.25 msec, stdDev Time = 0.46 msec,
Mean Gflops (using mean Time) = 124.43
datasets=4800,tiles=6,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 6, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 497.25 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 295.48 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 294.66 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 294.82 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 294.66 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 295.46 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 295.95 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 295.98 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 294.56 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 294.83 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 294.81 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 295.12 msec, stdDev Time = 0.55 msec,
Mean Gflops (using mean Time) = 124.91
datasets=4800,tiles=8,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 8, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 444.76 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 275.00 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 265.52 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 268.64 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 262.69 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 261.95 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 270.21 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 269.59 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 254.54 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 269.62 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 264.82 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 266.26 msec, stdDev Time = 5.69 msec,
Mean Gflops (using mean Time) = 138.45
datasets=4800,tiles=8,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 8, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 419.22 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 259.05 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 274.78 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 275.28 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 269.58 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 259.45 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 256.25 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 255.47 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 255.87 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 275.26 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 266.70 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 264.77 msec, stdDev Time = 8.48 msec,
Mean Gflops (using mean Time) = 139.23
datasets=4800,tiles=8,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 8, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 478.83 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 263.72 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 264.59 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 262.83 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 276.63 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 264.28 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 267.82 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 280.09 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 263.50 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 282.74 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 267.79 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 269.40 msec, stdDev Time = 7.52 msec,
Mean Gflops (using mean Time) = 136.84
datasets=4800,tiles=10,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 10, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 406.71 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 326.41 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 338.22 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 329.59 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 329.98 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 332.12 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 330.11 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 333.13 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 331.58 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 355.95 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 366.41 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 337.35 msec, stdDev Time = 13.15 msec,
Mean Gflops (using mean Time) = 109.28
datasets=4800,tiles=10,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 10, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 441.17 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 353.99 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 366.54 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 355.56 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 356.86 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 398.68 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 347.54 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 353.23 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 347.39 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 356.29 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 388.74 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 362.48 msec, stdDev Time = 17.46 msec,
Mean Gflops (using mean Time) = 101.70
datasets=4800,tiles=10,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 10, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 773.02 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 347.21 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 378.04 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 322.42 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 347.54 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 330.30 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 346.68 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 340.23 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 334.33 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 341.30 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 343.71 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 343.18 msec, stdDev Time = 14.72 msec,
Mean Gflops (using mean Time) = 107.42
datasets=4800,tiles=12,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 12, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 632.75 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 470.19 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 467.10 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 475.83 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 468.65 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 470.04 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 466.00 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 466.36 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 469.37 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 463.18 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 492.67 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 470.94 msec, stdDev Time = 8.34 msec,
Mean Gflops (using mean Time) = 78.28
datasets=4800,tiles=12,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 12, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 737.41 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 422.59 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 444.14 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 451.92 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 420.08 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 419.56 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 441.57 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 440.19 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 445.22 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 440.79 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 413.58 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 433.97 msec, stdDev Time = 13.50 msec,
Mean Gflops (using mean Time) = 84.95
datasets=4800,tiles=12,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 12, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 641.63 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 458.09 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 415.53 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 421.91 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 455.50 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 461.25 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 449.86 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 402.29 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 409.29 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 415.06 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 416.14 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 430.49 msec, stdDev Time = 22.84 msec,
Mean Gflops (using mean Time) = 85.63
datasets=4800,tiles=15,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 15, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 701.55 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 863.38 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 698.66 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 801.28 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 752.80 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 845.96 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 900.61 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 880.18 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 749.31 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 820.21 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 848.11 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 816.05 msec, stdDev Time = 64.89 msec,
Mean Gflops (using mean Time) = 45.17
datasets=4800,tiles=15,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 15, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 586.91 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 588.27 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 573.98 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 620.40 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 575.71 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 582.70 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 580.90 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 577.81 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 595.46 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 583.30 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 645.82 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 592.43 msec, stdDev Time = 23.10 msec,
Mean Gflops (using mean Time) = 62.22
datasets=4800,tiles=15,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 15, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 590.22 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 558.07 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 582.71 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 539.04 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 573.88 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 587.04 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 587.29 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 574.66 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 578.57 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 654.63 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 578.17 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 581.41 msec, stdDev Time = 29.61 msec,
Mean Gflops (using mean Time) = 63.41
datasets=4800,tiles=16,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 16, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 743.23 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 934.64 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 886.78 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 881.15 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 952.77 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 941.71 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 994.83 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 873.78 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 932.96 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1064.39 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 859.33 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 932.23 msec, stdDev Time = 62.64 msec,
Mean Gflops (using mean Time) = 39.54
datasets=4800,tiles=16,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 16, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 681.13 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 680.06 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 677.95 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 674.22 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 681.12 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 680.93 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 675.76 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 687.27 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 658.31 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 680.14 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 690.02 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 678.58 msec, stdDev Time = 8.57 msec,
Mean Gflops (using mean Time) = 54.33
datasets=4800,tiles=16,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 16, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 682.82 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 685.83 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 645.04 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 702.28 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 697.37 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 687.98 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 636.57 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 632.42 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 652.30 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 647.45 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 679.90 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 666.71 msec, stdDev Time = 26.52 msec,
Mean Gflops (using mean Time) = 55.29
datasets=4800,tiles=20,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 20, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1268.09 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1280.81 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1273.53 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1364.25 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1443.27 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1352.75 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1461.93 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1367.48 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1188.67 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1320.50 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1322.16 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1337.54 msec, stdDev Time = 80.62 msec,
Mean Gflops (using mean Time) = 27.56
datasets=4800,tiles=20,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 20, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1136.10 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1115.56 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1113.10 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1120.67 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1117.47 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1118.43 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1099.16 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1129.57 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1078.92 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1106.72 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1110.36 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1111.00 msec, stdDev Time = 13.94 msec,
Mean Gflops (using mean Time) = 33.18
datasets=4800,tiles=20,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 20, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1212.71 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1105.71 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1110.09 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1139.48 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1123.93 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1126.72 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1117.18 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1114.68 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1109.52 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1098.85 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1114.28 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1116.04 msec, stdDev Time = 11.60 msec,
Mean Gflops (using mean Time) = 33.03
datasets=7200,tiles=2,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 7200, num_tiles = 2, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2987.17 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2724.53 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2724.83 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2724.89 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2724.96 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2724.59 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2724.37 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2724.75 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2725.67 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2724.65 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2724.08 msec

Matrix size = 7200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2724.73 msec, stdDev Time = 0.42 msec,
Mean Gflops (using mean Time) = 45.66
datasets=7200,tiles=2,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 7200, num_tiles = 2, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 3358.19 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 3128.60 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 3128.13 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 3128.15 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 3127.86 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 3129.08 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 3128.08 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 3129.53 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 3129.57 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 3129.99 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 3129.72 msec

Matrix size = 7200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 3128.87 msec, stdDev Time = 0.80 msec,
Mean Gflops (using mean Time) = 39.76
datasets=7200,tiles=2,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 7200, num_tiles = 2, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 3538.69 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 3306.35 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 3306.78 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 3306.35 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 3306.94 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 3304.95 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 3305.73 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 3306.13 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 3307.07 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 3307.49 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 3305.41 msec

Matrix size = 7200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 3306.32 msec, stdDev Time = 0.79 msec,
Mean Gflops (using mean Time) = 37.63
datasets=7200,tiles=3,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 7200, num_tiles = 3, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1941.01 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1435.42 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1435.61 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1436.41 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1435.69 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1435.43 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1435.74 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1434.63 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1435.33 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1434.93 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1435.81 msec

Matrix size = 7200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1435.50 msec, stdDev Time = 0.49 msec,
Mean Gflops (using mean Time) = 86.67
datasets=7200,tiles=3,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 7200, num_tiles = 3, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2147.27 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1671.24 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1672.09 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1671.76 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1672.24 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1671.54 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1671.82 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1671.45 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1671.88 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1671.48 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1672.45 msec

Matrix size = 7200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1671.79 msec, stdDev Time = 0.38 msec,
Mean Gflops (using mean Time) = 74.42
datasets=7200,tiles=3,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 7200, num_tiles = 3, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2267.55 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1811.86 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1812.49 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1812.44 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1810.97 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1812.04 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1812.29 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1811.92 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1812.48 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1811.97 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1812.40 msec

Matrix size = 7200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1812.09 msec, stdDev Time = 0.46 msec,
Mean Gflops (using mean Time) = 68.66
datasets=7200,tiles=4,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 7200, num_tiles = 4, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1891.92 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 966.75 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 965.88 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 966.29 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 966.37 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 965.66 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 966.30 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 965.56 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 965.86 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 966.53 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 967.04 msec

Matrix size = 7200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 966.22 msec, stdDev Time = 0.48 msec,
Mean Gflops (using mean Time) = 128.77
datasets=7200,tiles=4,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 7200, num_tiles = 4, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1949.88 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1137.86 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1137.68 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1137.40 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1137.12 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1137.60 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1137.21 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1137.18 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1137.62 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1137.28 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1137.17 msec

Matrix size = 7200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1137.41 msec, stdDev Time = 0.26 msec,
Mean Gflops (using mean Time) = 109.39
datasets=7200,tiles=4,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 7200, num_tiles = 4, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1988.62 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1205.51 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1206.29 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1209.15 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1205.55 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1206.04 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1209.70 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1209.09 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1205.77 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1204.17 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1206.66 msec

Matrix size = 7200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1206.79 msec, stdDev Time = 1.86 msec,
Mean Gflops (using mean Time) = 103.10
datasets=7200,tiles=5,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 7200, num_tiles = 5, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1489.71 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 721.77 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 720.94 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 718.40 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 718.04 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 723.02 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 718.22 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 719.82 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 720.76 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 720.11 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 718.64 msec

Matrix size = 7200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 719.97 msec, stdDev Time = 1.67 msec,
Mean Gflops (using mean Time) = 172.81
datasets=7200,tiles=5,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 7200, num_tiles = 5, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1447.48 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 816.81 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 814.69 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 817.10 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 815.01 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 814.85 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 813.79 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 814.05 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 817.10 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 812.70 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 814.46 msec

Matrix size = 7200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 815.06 msec, stdDev Time = 1.50 msec,
Mean Gflops (using mean Time) = 152.65
datasets=7200,tiles=5,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 7200, num_tiles = 5, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1462.00 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 891.93 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 891.75 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 892.81 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 889.32 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 888.87 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 889.61 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 893.82 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 890.04 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 891.23 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 891.37 msec

Matrix size = 7200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 891.07 msec, stdDev Time = 1.60 msec,
Mean Gflops (using mean Time) = 139.62
datasets=7200,tiles=6,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 7200, num_tiles = 6, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1060.69 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 612.10 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 611.08 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 612.57 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 612.90 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 612.66 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 612.51 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 611.62 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 612.67 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 612.27 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 612.41 msec

Matrix size = 7200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 612.28 msec, stdDev Time = 0.55 msec,
Mean Gflops (using mean Time) = 203.20
datasets=7200,tiles=6,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 7200, num_tiles = 6, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1074.12 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 664.26 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 665.22 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 665.13 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 667.15 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 665.29 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 663.03 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 665.92 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 665.95 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 664.94 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 664.33 msec

Matrix size = 7200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 665.12 msec, stdDev Time = 1.12 msec,
Mean Gflops (using mean Time) = 187.06
datasets=7200,tiles=6,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 7200, num_tiles = 6, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1138.88 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 714.14 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 714.84 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 716.84 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 714.33 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 715.22 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 715.17 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 714.55 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 715.34 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 718.49 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 714.88 msec

Matrix size = 7200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 715.38 msec, stdDev Time = 1.32 msec,
Mean Gflops (using mean Time) = 173.92
datasets=7200,tiles=8,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 7200, num_tiles = 8, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 862.11 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 588.14 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 591.58 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 590.48 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 609.13 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 562.62 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 590.15 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 566.36 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 588.48 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 563.68 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 609.15 msec

Matrix size = 7200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 585.98 msec, stdDev Time = 16.93 msec,
Mean Gflops (using mean Time) = 212.32
datasets=7200,tiles=8,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 7200, num_tiles = 8, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 877.46 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 595.10 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 593.43 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 593.09 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 593.35 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 593.68 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 617.94 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 593.67 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 593.65 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 593.84 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 592.71 msec

Matrix size = 7200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 596.05 msec, stdDev Time = 7.72 msec,
Mean Gflops (using mean Time) = 208.74
datasets=7200,tiles=8,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 7200, num_tiles = 8, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 949.32 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 619.67 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 620.86 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 619.81 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 620.77 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 619.60 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 620.13 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 619.83 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 620.41 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 619.75 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 605.25 msec

Matrix size = 7200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 618.61 msec, stdDev Time = 4.71 msec,
Mean Gflops (using mean Time) = 201.12
datasets=7200,tiles=10,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 7200, num_tiles = 10, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 786.04 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 622.41 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 620.96 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 619.18 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 623.11 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 615.41 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 596.45 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 603.82 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 617.01 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 603.70 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 623.97 msec

Matrix size = 7200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 614.60 msec, stdDev Time = 9.74 msec,
Mean Gflops (using mean Time) = 202.43
datasets=7200,tiles=10,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 7200, num_tiles = 10, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 753.11 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 567.19 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 567.28 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 567.62 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 570.72 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 566.94 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 563.67 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 567.34 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 568.12 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 568.26 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 568.30 msec

Matrix size = 7200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 567.54 msec, stdDev Time = 1.74 msec,
Mean Gflops (using mean Time) = 219.22
datasets=7200,tiles=10,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 7200, num_tiles = 10, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 765.05 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 572.56 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 582.69 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 570.99 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 570.91 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 569.69 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 570.53 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 571.27 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 567.48 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 572.39 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 571.58 msec

Matrix size = 7200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 572.01 msec, stdDev Time = 4.02 msec,
Mean Gflops (using mean Time) = 217.51
datasets=7200,tiles=12,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 7200, num_tiles = 12, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 826.11 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 658.05 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 674.06 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 671.07 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 670.68 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 676.01 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 666.29 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 665.64 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 666.82 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 655.01 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 675.82 msec

Matrix size = 7200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 667.95 msec, stdDev Time = 7.12 msec,
Mean Gflops (using mean Time) = 186.27
datasets=7200,tiles=12,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 7200, num_tiles = 12, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 746.25 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 578.70 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 573.55 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 570.48 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 568.22 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 574.18 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 582.88 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 587.27 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 586.35 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 585.32 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 574.66 msec

Matrix size = 7200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 578.16 msec, stdDev Time = 6.92 msec,
Mean Gflops (using mean Time) = 215.19
datasets=7200,tiles=12,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 7200, num_tiles = 12, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 734.04 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 589.82 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 579.04 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 595.86 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 589.10 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 576.09 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 594.44 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 593.55 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 605.95 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 577.15 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 595.94 msec

Matrix size = 7200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 589.69 msec, stdDev Time = 9.63 msec,
Mean Gflops (using mean Time) = 210.98
datasets=7200,tiles=15,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 7200, num_tiles = 15, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1201.76 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 807.61 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 820.66 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 800.10 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 810.03 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 812.91 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 812.24 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 797.82 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 807.00 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 802.49 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 800.21 msec

Matrix size = 7200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 807.11 msec, stdDev Time = 7.12 msec,
Mean Gflops (using mean Time) = 154.15
datasets=7200,tiles=15,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 7200, num_tiles = 15, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 908.79 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 823.09 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 808.66 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 808.95 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 806.92 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 816.46 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 821.27 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 809.97 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 828.97 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 806.57 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 812.03 msec

Matrix size = 7200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 814.29 msec, stdDev Time = 7.78 msec,
Mean Gflops (using mean Time) = 152.79
datasets=7200,tiles=15,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 7200, num_tiles = 15, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1225.70 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 777.13 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 749.57 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 773.56 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 736.74 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 781.49 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 791.64 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 778.20 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 779.30 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 791.49 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 796.63 msec

Matrix size = 7200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 775.57 msec, stdDev Time = 18.86 msec,
Mean Gflops (using mean Time) = 160.42
datasets=7200,tiles=16,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 7200, num_tiles = 16, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1262.30 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 885.99 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 904.77 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 978.36 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 967.67 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 896.27 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 905.16 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 995.04 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 903.69 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 957.58 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 980.52 msec

Matrix size = 7200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 937.50 msec, stdDev Time = 41.84 msec,
Mean Gflops (using mean Time) = 132.71
datasets=7200,tiles=16,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 7200, num_tiles = 16, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1236.35 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 894.69 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 862.22 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 896.15 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 897.77 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 878.39 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 905.12 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 933.67 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 920.11 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 918.39 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1027.98 msec

Matrix size = 7200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 913.45 msec, stdDev Time = 45.23 msec,
Mean Gflops (using mean Time) = 136.20
datasets=7200,tiles=16,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 7200, num_tiles = 16, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1154.40 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 872.37 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 963.67 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 924.54 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 932.04 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 880.56 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 889.00 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 850.34 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 901.86 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 940.30 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 896.99 msec

Matrix size = 7200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 905.17 msec, stdDev Time = 34.61 msec,
Mean Gflops (using mean Time) = 137.45
datasets=7200,tiles=20,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 7200, num_tiles = 20, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1513.58 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1659.93 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1601.67 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1513.08 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1575.74 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1601.18 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1666.18 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1357.65 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1780.11 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1471.09 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1373.72 msec

Matrix size = 7200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1560.04 msec, stdDev Time = 132.97 msec,
Mean Gflops (using mean Time) = 79.75
datasets=7200,tiles=20,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 7200, num_tiles = 20, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1294.31 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1282.47 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1262.13 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1266.23 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1248.03 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1269.82 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1219.61 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1266.78 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1303.41 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1272.55 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1290.15 msec

Matrix size = 7200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1268.12 msec, stdDev Time = 22.99 msec,
Mean Gflops (using mean Time) = 98.11
datasets=7200,tiles=20,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 7200, num_tiles = 20, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1240.75 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1221.11 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1270.50 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1268.31 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1266.74 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1272.46 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1251.46 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1243.38 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1229.74 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1238.27 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1228.10 msec

Matrix size = 7200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1249.01 msec, stdDev Time = 19.55 msec,
Mean Gflops (using mean Time) = 99.61
datasets=9600,tiles=2,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 2, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 7077.24 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 6234.04 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 6234.55 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 6233.57 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 6235.24 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 6235.68 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 6235.75 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 6232.17 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 6236.05 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 6234.73 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 6234.78 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 6234.66 msec, stdDev Time = 1.17 msec,
Mean Gflops (using mean Time) = 47.30
datasets=9600,tiles=2,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 2, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 7862.10 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 7127.54 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 7125.33 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 7121.73 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 7122.38 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 7123.31 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 7121.96 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 7123.70 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 7123.14 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 7121.26 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 7119.52 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 7122.99 msec, stdDev Time = 2.23 msec,
Mean Gflops (using mean Time) = 41.40
datasets=9600,tiles=2,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 2, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 8306.83 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 7633.55 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 7636.09 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 7632.99 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 7636.06 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 7632.38 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 7632.51 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 7632.92 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 7629.66 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 7631.90 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 7631.24 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 7632.93 msec, stdDev Time = 1.98 msec,
Mean Gflops (using mean Time) = 38.64
datasets=9600,tiles=3,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 3, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 7487.73 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 3208.14 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 3208.24 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 3209.77 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 3209.03 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 3209.83 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 3208.59 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 3208.44 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 3213.13 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 3210.12 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 3210.55 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 3209.58 msec, stdDev Time = 1.50 msec,
Mean Gflops (using mean Time) = 91.88
datasets=9600,tiles=3,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 3, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 4228.62 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 3730.72 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 3729.17 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 3730.94 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 3728.51 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 3729.74 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 3730.12 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 3730.30 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 3730.35 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 3739.47 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 3729.61 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 3730.89 msec, stdDev Time = 3.10 msec,
Mean Gflops (using mean Time) = 79.05
datasets=9600,tiles=3,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 3, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 7992.70 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 4054.48 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 4056.46 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 4056.44 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 4058.04 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 4056.87 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 4054.92 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 4056.44 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 4056.48 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 4055.17 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 4053.92 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 4055.92 msec, stdDev Time = 1.26 msec,
Mean Gflops (using mean Time) = 72.71
datasets=9600,tiles=4,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 4, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 4213.92 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2037.46 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2037.19 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2036.85 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2037.74 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2036.63 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2037.00 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2036.25 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2036.21 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2036.43 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2037.38 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2036.91 msec, stdDev Time = 0.53 msec,
Mean Gflops (using mean Time) = 144.78
datasets=9600,tiles=4,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 4, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 4401.50 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2389.67 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2389.65 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2388.93 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2390.34 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2390.49 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2390.62 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2390.33 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2390.93 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2391.09 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2391.71 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2390.37 msec, stdDev Time = 0.80 msec,
Mean Gflops (using mean Time) = 123.37
datasets=9600,tiles=4,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 4, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 4570.30 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2596.83 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2597.16 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2598.59 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2598.05 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2598.00 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2597.92 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2599.15 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2598.34 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2597.02 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2597.73 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2597.88 msec, stdDev Time = 0.73 msec,
Mean Gflops (using mean Time) = 113.52
datasets=9600,tiles=5,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 5, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2677.11 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1488.95 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1489.80 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1497.61 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1497.98 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1489.70 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1489.59 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1497.70 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1488.47 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1497.77 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1497.51 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1493.51 msec, stdDev Time = 4.45 msec,
Mean Gflops (using mean Time) = 197.46
datasets=9600,tiles=5,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 5, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2944.04 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1738.55 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1740.61 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1737.70 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1738.17 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1739.15 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1738.56 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1738.12 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1736.97 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1736.64 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1739.70 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1738.42 msec, stdDev Time = 1.20 msec,
Mean Gflops (using mean Time) = 169.64
datasets=9600,tiles=5,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 5, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 3097.51 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1867.86 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1866.61 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1862.55 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1867.38 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1866.58 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1862.25 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1861.79 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1865.86 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1866.83 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1866.58 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1865.43 msec, stdDev Time = 2.30 msec,
Mean Gflops (using mean Time) = 158.09
datasets=9600,tiles=6,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 6, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2075.57 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1221.67 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1221.78 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1222.98 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1221.94 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1221.90 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1221.61 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1224.47 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1221.83 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1222.66 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1222.99 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1222.38 msec, stdDev Time = 0.91 msec,
Mean Gflops (using mean Time) = 241.26
datasets=9600,tiles=6,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 6, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2259.02 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1399.51 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1393.34 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1393.91 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1399.06 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1395.50 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1396.84 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1393.23 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1392.36 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1399.14 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1398.63 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1396.15 msec, stdDev Time = 2.82 msec,
Mean Gflops (using mean Time) = 211.23
datasets=9600,tiles=6,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 6, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2454.31 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1448.64 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1444.82 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1447.88 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1447.34 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1443.50 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1444.48 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1453.76 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1448.00 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1450.27 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1450.51 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1447.92 msec, stdDev Time = 3.13 msec,
Mean Gflops (using mean Time) = 203.68
datasets=9600,tiles=8,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 8, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1692.33 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1033.34 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1036.51 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1031.91 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1032.25 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1032.75 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1031.68 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1031.60 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1032.92 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1032.49 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1032.27 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1032.77 msec, stdDev Time = 1.42 msec,
Mean Gflops (using mean Time) = 285.55
datasets=9600,tiles=8,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 8, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1612.35 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1048.50 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1047.70 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1045.41 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1047.69 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1044.65 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1045.48 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1046.59 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1049.05 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1044.67 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1045.05 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1046.48 msec, stdDev Time = 1.65 msec,
Mean Gflops (using mean Time) = 281.81
datasets=9600,tiles=8,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 8, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1672.76 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1142.31 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1140.50 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1140.11 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1140.37 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1139.53 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1139.37 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1139.28 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1139.03 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1140.24 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1139.08 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1139.98 msec, stdDev Time = 0.98 msec,
Mean Gflops (using mean Time) = 258.70
datasets=9600,tiles=10,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 10, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1479.41 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1024.38 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1026.21 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1024.86 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1024.66 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1024.53 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1024.80 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1017.81 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1024.41 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1023.41 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1023.52 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1023.86 msec, stdDev Time = 2.26 msec,
Mean Gflops (using mean Time) = 288.04
datasets=9600,tiles=10,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 10, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1475.02 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1058.49 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1059.80 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1055.75 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1054.59 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1051.02 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1056.31 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1055.70 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1052.21 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1054.49 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1051.62 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1055.00 msec, stdDev Time = 2.86 msec,
Mean Gflops (using mean Time) = 279.54
datasets=9600,tiles=10,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 10, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1350.91 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1040.10 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1048.84 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1035.90 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1039.19 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1037.15 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1033.23 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1035.64 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1036.57 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1038.68 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1036.01 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1038.13 msec, stdDev Time = 4.26 msec,
Mean Gflops (using mean Time) = 284.08
datasets=9600,tiles=12,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1268.00 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1044.66 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1046.26 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1068.77 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1036.93 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1049.97 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1036.66 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1041.89 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1039.75 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1043.79 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1063.23 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1047.19 msec, stdDev Time = 10.79 msec,
Mean Gflops (using mean Time) = 281.62
datasets=9600,tiles=12,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1293.71 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1090.00 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1087.36 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1076.42 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1087.04 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1086.01 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1089.64 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1076.58 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1079.43 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1087.60 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1085.50 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1084.56 msec, stdDev Time = 5.14 msec,
Mean Gflops (using mean Time) = 271.92
datasets=9600,tiles=12,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1246.02 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1043.96 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1047.20 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1038.83 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1058.12 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1040.63 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1040.31 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1038.15 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1030.59 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1043.71 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1046.37 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1042.79 msec, stdDev Time = 7.20 msec,
Mean Gflops (using mean Time) = 282.81
datasets=9600,tiles=15,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 15, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1346.12 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1164.38 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1155.39 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1187.01 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1168.99 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1170.68 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1168.33 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1179.27 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1162.45 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1160.27 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1156.63 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1167.34 msec, stdDev Time = 9.91 msec,
Mean Gflops (using mean Time) = 252.64
datasets=9600,tiles=15,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 15, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1228.01 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1080.07 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1062.38 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1045.87 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1049.46 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1062.51 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1054.17 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1068.89 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1066.78 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1036.07 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1053.19 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1057.94 msec, stdDev Time = 12.74 msec,
Mean Gflops (using mean Time) = 278.76
datasets=9600,tiles=15,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 15, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1240.10 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1053.43 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1043.25 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1048.12 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1049.63 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1014.49 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1035.15 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1034.41 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1053.51 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1034.43 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1050.76 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1041.72 msec, stdDev Time = 12.27 msec,
Mean Gflops (using mean Time) = 283.10
datasets=9600,tiles=16,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 16, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1489.93 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1303.62 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1314.23 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1336.04 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1325.47 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1323.89 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1324.83 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1322.70 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1315.00 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1312.64 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1305.58 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1318.40 msec, stdDev Time = 9.98 msec,
Mean Gflops (using mean Time) = 223.69
datasets=9600,tiles=16,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 16, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1280.90 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1106.56 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1085.48 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1107.29 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1105.37 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1079.49 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1094.58 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1112.16 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1079.03 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1103.14 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1121.45 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1099.46 msec, stdDev Time = 14.30 msec,
Mean Gflops (using mean Time) = 268.23
datasets=9600,tiles=16,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 16, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1629.52 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1083.49 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1068.06 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1103.12 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1047.84 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1077.69 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1080.04 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1051.41 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1075.81 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1071.88 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1089.58 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1074.89 msec, stdDev Time = 16.53 msec,
Mean Gflops (using mean Time) = 274.36
datasets=9600,tiles=20,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 20, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1698.86 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1588.31 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1608.79 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1584.16 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1594.72 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1650.65 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1603.85 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1565.30 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1600.82 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1596.85 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1626.91 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1602.04 msec, stdDev Time = 23.50 msec,
Mean Gflops (using mean Time) = 184.09
datasets=9600,tiles=20,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 20, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1728.79 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1657.61 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1657.69 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1653.07 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1654.72 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1639.31 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1653.81 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1634.37 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1655.38 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1657.65 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1653.31 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1651.69 msec, stdDev Time = 8.11 msec,
Mean Gflops (using mean Time) = 178.55
datasets=9600,tiles=20,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 20, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1474.58 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1469.77 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1443.99 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1774.23 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1462.14 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1425.38 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1420.72 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1465.56 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1473.21 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1684.64 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1411.51 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1503.12 msec, stdDev Time = 123.05 msec,
Mean Gflops (using mean Time) = 196.20
datasets=12000,tiles=2,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 2, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 12611.89 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 11945.73 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 11933.88 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 11938.49 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 11932.05 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 11939.93 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 11941.31 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 11938.21 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 11940.38 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 11934.90 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 11935.38 msec

Matrix size = 12000
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 11938.02 msec, stdDev Time = 4.07 msec,
Mean Gflops (using mean Time) = 48.25
datasets=12000,tiles=2,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 2, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 14355.93 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 13684.85 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 13681.55 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 13681.67 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 13680.84 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 13681.83 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 13680.74 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 13681.03 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 13680.74 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 13681.05 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 13679.87 msec

Matrix size = 12000
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 13681.42 msec, stdDev Time = 1.33 msec,
Mean Gflops (using mean Time) = 42.10
datasets=12000,tiles=2,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 2, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 15059.66 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 14549.47 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 14539.47 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 14551.94 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 14545.84 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 14547.84 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 14557.67 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 14559.23 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 14542.82 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 14545.20 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 14541.88 msec

Matrix size = 12000
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 14548.14 msec, stdDev Time = 6.56 msec,
Mean Gflops (using mean Time) = 39.59
datasets=12000,tiles=3,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 3, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 14348.18 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 6066.56 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 6068.58 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 6069.38 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 6070.60 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 6070.73 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 6071.33 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 6069.31 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 6071.72 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 6070.56 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 6069.56 msec

Matrix size = 12000
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 6069.83 msec, stdDev Time = 1.51 msec,
Mean Gflops (using mean Time) = 94.90
datasets=12000,tiles=3,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 3, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 14875.46 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 7072.60 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 7071.86 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 7069.92 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 7070.92 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 7072.69 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 7071.83 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 7070.86 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 7071.92 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 7070.47 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 7070.43 msec

Matrix size = 12000
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 7071.35 msec, stdDev Time = 0.96 msec,
Mean Gflops (using mean Time) = 81.46
datasets=12000,tiles=3,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 3, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 15178.99 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 7626.00 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 7626.84 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 7627.24 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 7625.34 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 7624.76 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 7625.41 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 7623.97 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 7624.39 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 7625.07 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 7625.79 msec

Matrix size = 12000
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 7625.48 msec, stdDev Time = 1.03 msec,
Mean Gflops (using mean Time) = 75.54
datasets=12000,tiles=4,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 4, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 7523.10 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 3815.36 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 3815.58 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 3816.01 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 3816.96 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 3815.95 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 3814.86 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 3816.19 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 3817.68 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 3816.08 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 3815.64 msec

Matrix size = 12000
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 3816.03 msec, stdDev Time = 0.80 msec,
Mean Gflops (using mean Time) = 150.94
datasets=12000,tiles=4,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 4, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 7934.05 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 4446.11 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 4434.85 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 4447.14 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 4445.89 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 4445.21 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 4443.32 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 4443.94 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 4434.49 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 4442.09 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 4441.50 msec

Matrix size = 12000
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 4442.45 msec, stdDev Time = 4.47 msec,
Mean Gflops (using mean Time) = 129.66
datasets=12000,tiles=4,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 4, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 9146.89 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 4847.40 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 4847.90 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 4847.93 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 4846.43 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 4848.10 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 4848.99 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 4849.36 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 4848.41 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 4848.94 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 4850.28 msec

Matrix size = 12000
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 4848.37 msec, stdDev Time = 1.08 msec,
Mean Gflops (using mean Time) = 118.80
datasets=12000,tiles=5,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 5, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 250488.87 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 253586.00 msec

Iteration = 2


==> cf_src/overall/cholesky/cholesky_datasets_20151224_2.dat <==
~/bin/host ~/cf_src/cholesky/tiled_hstreams
~/bin/dev ~/bin/host ~/cf_src/cholesky/tiled_hstreams
~/bin/host ~/cf_src/cholesky/tiled_hstreams
~/cf_src/cholesky/tiled_hstreams
datasets=12000,tiles=2,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 2, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 12674.15 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 11958.05 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 11958.43 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 11956.73 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 11950.74 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 11949.63 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 11951.90 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 11947.85 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 11948.08 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 11949.06 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 11949.12 msec

Matrix size = 12000
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 11951.96 msec, stdDev Time = 4.18 msec,
Mean Gflops (using mean Time) = 48.19
datasets=12000,tiles=2,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 2, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 14320.03 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 13701.79 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 13698.72 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 13700.84 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 13695.32 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 13696.73 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 13697.42 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 13690.86 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 13703.31 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 13701.85 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 13701.09 msec

Matrix size = 12000
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 13698.79 msec, stdDev Time = 3.79 msec,
Mean Gflops (using mean Time) = 42.05
datasets=12000,tiles=2,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 2, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 15089.36 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 14544.16 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 14549.87 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 14537.59 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 14535.82 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 14536.25 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 14538.24 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 14536.68 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 14537.24 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 14535.94 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 14534.77 msec

Matrix size = 12000
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 14538.66 msec, stdDev Time = 4.71 msec,
Mean Gflops (using mean Time) = 39.62
datasets=12000,tiles=3,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 3, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 14349.94 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 6070.60 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 6072.55 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 6070.81 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 6072.63 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 6071.72 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 6072.18 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 6072.60 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 6072.09 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 6072.18 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 6072.60 msec

Matrix size = 12000
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 6072.00 msec, stdDev Time = 0.74 msec,
Mean Gflops (using mean Time) = 94.86
datasets=12000,tiles=3,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 3, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 14916.98 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 7085.03 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 7084.34 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 7082.76 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 7085.60 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 7082.85 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 7083.75 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 7082.32 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 7083.17 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 7082.09 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 7083.16 msec

Matrix size = 12000
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 7083.51 msec, stdDev Time = 1.16 msec,
Mean Gflops (using mean Time) = 81.32
datasets=12000,tiles=3,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 3, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 15223.29 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 7631.85 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 7629.36 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 7632.66 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 7629.34 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 7626.91 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 7632.28 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 7629.48 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 7630.60 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 7631.59 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 7629.95 msec

Matrix size = 12000
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 7630.40 msec, stdDev Time = 1.75 msec,
Mean Gflops (using mean Time) = 75.49
datasets=12000,tiles=4,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 4, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 7557.10 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 3817.87 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 3817.66 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 3818.36 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 3819.61 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 3818.90 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 3818.30 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 3818.43 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 3817.59 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 3817.60 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 3816.45 msec

Matrix size = 12000
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 3818.08 msec, stdDev Time = 0.86 msec,
Mean Gflops (using mean Time) = 150.86
datasets=12000,tiles=4,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 4, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 7994.56 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 4434.64 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 4432.15 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 4442.54 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 4441.94 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 4441.76 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 4445.04 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 4445.86 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 4434.43 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 4444.46 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 4441.11 msec

Matrix size = 12000
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 4440.39 msec, stdDev Time = 4.88 msec,
Mean Gflops (using mean Time) = 129.72
datasets=12000,tiles=4,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 4, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 8328.47 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 4848.31 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 4848.57 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 4838.63 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 4848.64 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 4849.19 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 4839.95 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 4852.21 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 4847.87 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 4847.48 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 4846.86 msec

Matrix size = 12000
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 4846.77 msec, stdDev Time = 4.20 msec,
Mean Gflops (using mean Time) = 118.84
datasets=12000,tiles=5,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 5, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 5090.62 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2671.47 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2671.47 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2671.89 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2671.71 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2671.64 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2670.60 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2670.30 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2671.48 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2671.14 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2669.86 msec

Matrix size = 12000
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2671.16 msec, stdDev Time = 0.67 msec,
Mean Gflops (using mean Time) = 215.64
datasets=12000,tiles=5,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 5, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 5439.91 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 3136.40 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 3134.18 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 3135.53 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 3134.67 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 3135.10 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 3134.62 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 3135.06 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 3132.70 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 3133.66 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 3136.30 msec

Matrix size = 12000
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 3134.82 msec, stdDev Time = 1.14 msec,
Mean Gflops (using mean Time) = 183.74
datasets=12000,tiles=5,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 5, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 5751.26 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 3412.31 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 3413.23 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 3411.52 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 3411.46 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 3410.48 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 3411.37 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 3409.39 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 3409.83 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 3410.10 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 3412.39 msec

Matrix size = 12000
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 3411.21 msec, stdDev Time = 1.24 msec,
Mean Gflops (using mean Time) = 168.86
datasets=12000,tiles=6,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 6, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 3637.53 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2236.87 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2237.75 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2235.33 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2236.72 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2236.95 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2236.30 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2236.89 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2236.66 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2236.15 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2234.49 msec

Matrix size = 12000
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2236.41 msec, stdDev Time = 0.92 msec,
Mean Gflops (using mean Time) = 257.56
datasets=12000,tiles=6,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 6, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 3963.41 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2492.51 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2487.92 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2496.75 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2493.52 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2498.28 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2493.29 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2497.93 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2483.15 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2491.90 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2492.96 msec

Matrix size = 12000
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2492.82 msec, stdDev Time = 4.60 msec,
Mean Gflops (using mean Time) = 231.06
datasets=12000,tiles=6,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 6, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 4185.62 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2638.83 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2643.40 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2643.24 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2648.18 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2644.62 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2639.00 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2642.91 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2642.44 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2641.87 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2643.06 msec

Matrix size = 12000
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2642.76 msec, stdDev Time = 2.67 msec,
Mean Gflops (using mean Time) = 217.95
datasets=12000,tiles=8,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 8, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2697.60 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1908.92 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1910.47 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1906.01 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1906.30 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1909.27 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1907.15 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1909.84 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1907.18 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1905.39 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1907.59 msec

Matrix size = 12000
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1907.81 msec, stdDev Time = 1.73 msec,
Mean Gflops (using mean Time) = 301.92
datasets=12000,tiles=8,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 8, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2728.56 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1924.26 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1933.31 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1930.03 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1928.99 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1926.33 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1928.26 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1933.91 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1926.11 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1921.59 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1928.68 msec

Matrix size = 12000
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1928.15 msec, stdDev Time = 3.80 msec,
Mean Gflops (using mean Time) = 298.73
datasets=12000,tiles=8,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 8, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 3037.86 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2086.18 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2094.85 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2100.38 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2099.61 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2098.98 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2097.71 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2099.14 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2098.20 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2103.37 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2094.53 msec

Matrix size = 12000
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2097.29 msec, stdDev Time = 4.67 msec,
Mean Gflops (using mean Time) = 274.64
datasets=12000,tiles=10,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 10, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2163.44 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1673.71 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1675.80 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1675.56 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1677.75 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1675.37 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1674.74 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1675.70 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1679.56 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1675.68 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1675.18 msec

Matrix size = 12000
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1675.90 msec, stdDev Time = 1.63 msec,
Mean Gflops (using mean Time) = 343.70
datasets=12000,tiles=10,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 10, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2121.01 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1654.65 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1657.69 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1657.69 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1666.14 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1656.01 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1659.54 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1656.04 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1661.32 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1656.54 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1666.01 msec

Matrix size = 12000
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1659.16 msec, stdDev Time = 4.10 msec,
Mean Gflops (using mean Time) = 347.16
datasets=12000,tiles=10,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 10, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2266.19 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1768.55 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1773.09 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1771.14 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1766.75 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1767.23 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1766.40 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1766.30 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1768.45 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1767.73 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1766.15 msec

Matrix size = 12000
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1768.18 msec, stdDev Time = 2.29 msec,
Mean Gflops (using mean Time) = 325.76
datasets=12000,tiles=12,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 12, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2316.14 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1789.45 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1779.47 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1792.42 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1777.52 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1785.37 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1777.69 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1779.11 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1783.99 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1786.30 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1777.46 msec

Matrix size = 12000
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1782.88 msec, stdDev Time = 5.42 msec,
Mean Gflops (using mean Time) = 323.07
datasets=12000,tiles=12,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 12, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2276.79 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1776.39 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1773.42 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1775.14 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1774.89 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1774.16 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1775.33 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1773.61 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1774.22 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1775.28 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1773.58 msec

Matrix size = 12000
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1774.60 msec, stdDev Time = 0.96 msec,
Mean Gflops (using mean Time) = 324.58
datasets=12000,tiles=12,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 12, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2344.87 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1815.44 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1814.81 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1816.90 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1813.34 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1818.24 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1814.92 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1815.17 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1814.78 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1811.76 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1812.70 msec

Matrix size = 12000
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1814.81 msec, stdDev Time = 1.90 msec,
Mean Gflops (using mean Time) = 317.39
datasets=12000,tiles=15,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 15, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1999.09 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1770.91 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1762.61 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1746.71 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1755.35 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1776.53 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1793.42 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1769.22 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1766.99 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1745.34 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1779.75 msec

Matrix size = 12000
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1766.68 msec, stdDev Time = 14.93 msec,
Mean Gflops (using mean Time) = 326.03
datasets=12000,tiles=15,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 15, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2023.77 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1795.14 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1773.09 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1788.28 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1784.52 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1783.70 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1778.50 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1775.15 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1780.27 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1772.20 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1779.83 msec

Matrix size = 12000
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1781.07 msec, stdDev Time = 7.11 msec,
Mean Gflops (using mean Time) = 323.40
datasets=12000,tiles=15,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 15, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1929.45 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1706.63 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1721.74 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1720.61 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1725.00 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1724.04 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1722.16 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1723.12 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1704.83 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1703.33 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1713.24 msec

Matrix size = 12000
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1716.47 msec, stdDev Time = 8.61 msec,
Mean Gflops (using mean Time) = 335.57
datasets=12000,tiles=16,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 16, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2305.72 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2046.96 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2055.22 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2077.19 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2052.72 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2067.81 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2069.25 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2077.40 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2074.36 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2084.29 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2047.36 msec

Matrix size = 12000
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2065.26 msec, stdDev Time = 13.62 msec,
Mean Gflops (using mean Time) = 278.90
datasets=12000,tiles=16,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 16, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2416.68 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1881.45 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1882.40 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1921.66 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1900.44 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1919.88 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1896.09 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1912.73 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1902.33 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1886.30 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1899.05 msec

Matrix size = 12000
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1900.23 msec, stdDev Time = 14.49 msec,
Mean Gflops (using mean Time) = 303.12
datasets=12000,tiles=16,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 16, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2098.99 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1859.43 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1866.12 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1879.24 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1856.30 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1841.82 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1848.98 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1865.81 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1838.92 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1865.06 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1841.89 msec

Matrix size = 12000
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1856.36 msec, stdDev Time = 13.22 msec,
Mean Gflops (using mean Time) = 310.28
datasets=12000,tiles=20,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 20, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2477.38 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2287.05 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2311.88 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2306.74 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2291.05 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2306.10 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2310.86 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2299.43 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2312.88 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2290.85 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2294.09 msec

Matrix size = 12000
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2301.09 msec, stdDev Time = 9.79 msec,
Mean Gflops (using mean Time) = 250.32
datasets=12000,tiles=20,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 20, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2084.56 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1914.93 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1895.36 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1882.41 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1912.67 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1905.22 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1871.76 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1917.10 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1884.54 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1907.39 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1882.90 msec

Matrix size = 12000
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1897.43 msec, stdDev Time = 16.16 msec,
Mean Gflops (using mean Time) = 303.57
datasets=12000,tiles=20,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 20, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2074.91 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1843.07 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1861.34 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1878.74 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1849.27 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1856.76 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1824.23 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1869.67 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1868.25 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1867.30 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1869.36 msec

Matrix size = 12000
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1858.80 msec, stdDev Time = 16.10 msec,
Mean Gflops (using mean Time) = 309.88
datasets=14400,tiles=2,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 14400, num_tiles = 2, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 20815.26 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 20143.36 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 20138.73 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 20138.59 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 20137.56 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 20137.00 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 20136.20 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 20132.00 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 20128.27 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 20124.77 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 20126.71 msec

Matrix size = 14400
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 20134.32 msec, stdDev Time = 6.07 msec,
Mean Gflops (using mean Time) = 49.43
datasets=14400,tiles=2,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 14400, num_tiles = 2, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 23753.20 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 23166.27 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 23166.33 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 23166.38 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 23164.24 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 23149.15 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 23173.28 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 23161.98 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 23163.15 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 23165.89 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 23159.08 msec

Matrix size = 14400
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 23163.57 msec, stdDev Time = 6.27 msec,
Mean Gflops (using mean Time) = 42.97
datasets=14400,tiles=2,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 14400, num_tiles = 2, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 25036.72 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 24483.75 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 24476.58 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 24491.28 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 24462.78 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 24466.80 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 24470.39 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 24465.08 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 24468.08 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 24464.42 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 24469.85 msec

Matrix size = 14400
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 24471.90 msec, stdDev Time = 9.25 msec,
Mean Gflops (using mean Time) = 40.67
datasets=14400,tiles=3,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 14400, num_tiles = 3, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 24476.97 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 10190.18 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 10189.62 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 10190.52 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 10190.06 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 10191.17 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 10194.80 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 10191.89 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 10190.32 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 10191.04 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 10189.80 msec

Matrix size = 14400
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 10190.94 msec, stdDev Time = 1.52 msec,
Mean Gflops (using mean Time) = 97.67
datasets=14400,tiles=3,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 14400, num_tiles = 3, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 25497.71 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 11981.15 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 11983.07 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 11978.47 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 11979.21 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 11979.64 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 11979.58 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 11978.63 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 11973.18 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 11975.15 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 11975.70 msec

Matrix size = 14400
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 11978.38 msec, stdDev Time = 2.95 msec,
Mean Gflops (using mean Time) = 83.09
datasets=14400,tiles=3,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 14400, num_tiles = 3, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 14125.47 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 13025.27 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 13023.49 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 13021.51 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 13019.03 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 13023.14 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 13024.41 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 13020.95 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 13023.90 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 13033.77 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 13030.85 msec

Matrix size = 14400
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 13024.63 msec, stdDev Time = 4.49 msec,
Mean Gflops (using mean Time) = 76.42
datasets=14400,tiles=4,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 14400, num_tiles = 4, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 12500.56 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 6296.90 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 6297.75 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 6296.92 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 6298.65 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 6299.63 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 6300.68 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 6298.24 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 6299.58 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 6299.14 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 6299.92 msec

Matrix size = 14400
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 6298.74 msec, stdDev Time = 1.28 msec,
Mean Gflops (using mean Time) = 158.02
datasets=14400,tiles=4,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 14400, num_tiles = 4, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 14564.16 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 7489.74 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 7491.19 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 7491.89 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 7491.31 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 7487.58 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 7491.16 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 7487.11 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 7489.56 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 7473.90 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 7492.50 msec

Matrix size = 14400
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 7488.59 msec, stdDev Time = 5.46 msec,
Mean Gflops (using mean Time) = 132.91
datasets=14400,tiles=4,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 14400, num_tiles = 4, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 13813.98 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 8019.05 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 8033.04 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 8035.04 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 8034.05 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 8033.66 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 8036.85 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 8033.92 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 8031.94 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 8032.35 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 8033.34 msec

Matrix size = 14400
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 8032.32 msec, stdDev Time = 4.87 msec,
Mean Gflops (using mean Time) = 123.92
datasets=14400,tiles=5,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 14400, num_tiles = 5, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 8001.67 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 4389.50 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 4389.44 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 4389.04 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 4390.24 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 4388.60 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 4387.34 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 4389.06 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 4388.59 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 4389.44 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 4389.25 msec

Matrix size = 14400
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 4389.05 msec, stdDev Time = 0.77 msec,
Mean Gflops (using mean Time) = 226.78
datasets=14400,tiles=5,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 14400, num_tiles = 5, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 8750.07 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 5213.51 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 5213.64 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 5209.32 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 5212.11 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 5212.61 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 5212.18 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 5213.26 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 5213.79 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 5212.28 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 5212.85 msec

Matrix size = 14400
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 5212.56 msec, stdDev Time = 1.29 msec,
Mean Gflops (using mean Time) = 190.95
datasets=14400,tiles=5,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 14400, num_tiles = 5, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 9069.73 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 5611.64 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 5612.02 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 5611.70 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 5611.12 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 5611.03 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 5607.96 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 5610.14 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 5608.75 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 5610.69 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 5613.51 msec

Matrix size = 14400
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 5610.86 msec, stdDev Time = 1.60 msec,
Mean Gflops (using mean Time) = 177.39
datasets=14400,tiles=6,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 14400, num_tiles = 6, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 5920.96 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 3496.84 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 3497.95 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 3496.25 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 3496.32 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 3496.05 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 3495.44 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 3495.43 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 3496.18 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 3497.12 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 3494.99 msec

Matrix size = 14400
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 3496.26 msec, stdDev Time = 0.88 msec,
Mean Gflops (using mean Time) = 284.68
datasets=14400,tiles=6,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 14400, num_tiles = 6, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 6466.77 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 3997.24 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 3995.43 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 4024.32 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 4012.83 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 3998.10 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 3997.34 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 3998.70 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 4003.48 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 3997.59 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 3996.85 msec

Matrix size = 14400
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 4002.19 msec, stdDev Time = 9.29 msec,
Mean Gflops (using mean Time) = 248.70
datasets=14400,tiles=6,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 14400, num_tiles = 6, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 6777.95 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 4230.57 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 4233.55 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 4225.39 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 4233.35 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 4233.74 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 4232.72 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 4231.82 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 4232.82 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 4231.37 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 4231.34 msec

Matrix size = 14400
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 4231.67 msec, stdDev Time = 2.45 msec,
Mean Gflops (using mean Time) = 235.21
datasets=14400,tiles=8,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 14400, num_tiles = 8, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 3913.86 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2832.96 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2826.06 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2831.14 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2825.47 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2828.37 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2829.23 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2829.44 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2827.07 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2827.50 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2826.60 msec

Matrix size = 14400
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2828.38 msec, stdDev Time = 2.36 msec,
Mean Gflops (using mean Time) = 351.91
datasets=14400,tiles=8,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 14400, num_tiles = 8, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 4235.34 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 3081.67 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 3084.32 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 3085.28 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 3084.91 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 3086.78 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 3081.38 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 3085.02 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 3084.85 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 3083.91 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 3080.08 msec

Matrix size = 14400
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 3083.82 msec, stdDev Time = 2.09 msec,
Mean Gflops (using mean Time) = 322.76
datasets=14400,tiles=8,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 14400, num_tiles = 8, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 4650.40 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 3176.01 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 3178.38 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 3174.11 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 3180.40 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 3171.30 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 3172.82 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 3175.83 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 3178.28 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 3180.35 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 3176.30 msec

Matrix size = 14400
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 3176.38 msec, stdDev Time = 3.05 msec,
Mean Gflops (using mean Time) = 313.35
datasets=14400,tiles=10,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 14400, num_tiles = 10, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 3358.01 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2653.05 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2659.97 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2656.82 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2656.00 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2655.07 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2651.14 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2652.88 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2648.81 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2656.20 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2651.06 msec

Matrix size = 14400
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2654.10 msec, stdDev Time = 3.32 msec,
Mean Gflops (using mean Time) = 375.02
datasets=14400,tiles=10,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 14400, num_tiles = 10, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 3338.09 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2628.89 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2632.87 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2629.05 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2626.88 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2630.56 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2631.68 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2631.65 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2627.17 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2627.86 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2628.26 msec

Matrix size = 14400
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2629.49 msec, stdDev Time = 2.08 msec,
Mean Gflops (using mean Time) = 378.53
datasets=14400,tiles=10,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 14400, num_tiles = 10, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 3606.91 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2771.15 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2773.19 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2773.04 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2768.19 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2775.04 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2772.93 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2774.57 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2774.49 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2778.38 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2768.82 msec

Matrix size = 14400
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2772.98 msec, stdDev Time = 3.02 msec,
Mean Gflops (using mean Time) = 358.94
datasets=14400,tiles=12,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 14400, num_tiles = 12, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 3061.70 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2566.27 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2562.45 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2559.74 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2560.32 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2558.99 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2554.17 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2561.38 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2557.39 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2556.51 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2557.01 msec

Matrix size = 14400
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2559.42 msec, stdDev Time = 3.45 msec,
Mean Gflops (using mean Time) = 388.89
datasets=14400,tiles=12,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 14400, num_tiles = 12, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2864.85 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2457.14 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2454.08 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2454.84 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2456.30 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2453.84 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2451.92 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2452.36 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2453.37 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2460.29 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2453.44 msec

Matrix size = 14400
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2454.76 msec, stdDev Time = 2.53 msec,
Mean Gflops (using mean Time) = 405.47
datasets=14400,tiles=12,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 14400, num_tiles = 12, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 3144.96 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2612.57 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2611.50 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2612.33 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2613.01 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2611.24 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2611.41 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2608.29 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2609.22 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2610.08 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2608.80 msec

Matrix size = 14400
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2610.84 msec, stdDev Time = 1.66 msec,
Mean Gflops (using mean Time) = 381.23
datasets=14400,tiles=15,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 14400, num_tiles = 15, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2967.08 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2674.85 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2677.18 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2679.81 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2677.19 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2694.06 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2670.36 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2679.76 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2671.98 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2689.55 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2664.93 msec

Matrix size = 14400
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2677.97 msec, stdDev Time = 8.66 msec,
Mean Gflops (using mean Time) = 371.67
datasets=14400,tiles=15,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 14400, num_tiles = 15, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2958.73 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2622.61 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2625.03 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2624.30 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2638.44 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2629.02 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2623.30 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2626.99 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2623.75 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2620.70 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2618.88 msec

Matrix size = 14400
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2625.30 msec, stdDev Time = 5.44 msec,
Mean Gflops (using mean Time) = 379.13
datasets=14400,tiles=15,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 14400, num_tiles = 15, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2978.84 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2613.39 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2612.33 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2611.90 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2609.00 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2613.48 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2610.00 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2612.61 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2610.49 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2606.70 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2609.59 msec

Matrix size = 14400
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2610.95 msec, stdDev Time = 2.18 msec,
Mean Gflops (using mean Time) = 381.21
datasets=14400,tiles=16,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 14400, num_tiles = 16, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 3343.62 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2735.64 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2763.05 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2752.91 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2770.34 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2753.47 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2790.76 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2778.60 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2753.96 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2745.93 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2733.07 msec

Matrix size = 14400
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2757.77 msec, stdDev Time = 18.27 msec,
Mean Gflops (using mean Time) = 360.92
datasets=14400,tiles=16,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 14400, num_tiles = 16, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 3179.43 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2768.06 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2753.74 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2759.82 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2764.30 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2762.79 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2754.99 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2758.05 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2771.24 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2760.01 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2758.71 msec

Matrix size = 14400
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2761.17 msec, stdDev Time = 5.51 msec,
Mean Gflops (using mean Time) = 360.47
datasets=14400,tiles=16,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 14400, num_tiles = 16, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 3251.25 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2789.60 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2801.69 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2800.27 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2793.45 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2791.44 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2745.54 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2807.15 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2803.29 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2807.14 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2796.25 msec

Matrix size = 14400
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2793.58 msec, stdDev Time = 17.97 msec,
Mean Gflops (using mean Time) = 356.29
datasets=14400,tiles=20,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 14400, num_tiles = 20, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 3285.12 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 3070.26 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 3063.95 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 3053.77 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 3088.94 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 3065.07 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 3057.48 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 3071.13 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 3047.43 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 3064.48 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 3051.67 msec

Matrix size = 14400
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 3063.42 msec, stdDev Time = 11.94 msec,
Mean Gflops (using mean Time) = 324.91
datasets=14400,tiles=20,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 14400, num_tiles = 20, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2964.42 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2719.05 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2746.04 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2751.70 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2732.01 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2731.59 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2733.82 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2732.07 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2725.15 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2742.71 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2731.30 msec

Matrix size = 14400
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2734.54 msec, stdDev Time = 9.74 msec,
Mean Gflops (using mean Time) = 363.98
datasets=14400,tiles=20,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 14400, num_tiles = 20, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2925.93 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2703.40 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2704.24 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2685.33 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2718.32 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2726.80 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2717.57 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2693.86 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2700.05 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2728.62 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2694.07 msec

Matrix size = 14400
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2707.23 msec, stdDev Time = 14.82 msec,
Mean Gflops (using mean Time) = 367.66
datasets=16800,tiles=2,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 16800, num_tiles = 2, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 33095.81 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 31961.55 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 31958.37 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 31946.07 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 31954.72 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 31951.20 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 31954.01 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 31950.13 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 31928.07 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 31910.81 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 31910.47 msec

Matrix size = 16800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 31942.54 msec, stdDev Time = 19.10 msec,
Mean Gflops (using mean Time) = 49.48
datasets=16800,tiles=2,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 16800, num_tiles = 2, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 37399.02 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 36384.45 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 36387.65 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 36388.17 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 36386.30 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 36379.89 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 36382.45 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 36381.01 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 36365.46 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 36377.92 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 36390.83 msec

Matrix size = 16800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 36382.41 msec, stdDev Time = 7.20 msec,
Mean Gflops (using mean Time) = 43.44
datasets=16800,tiles=2,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 16800, num_tiles = 2, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 39950.77 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 39253.12 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 39264.89 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 39282.51 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 39294.59 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 39271.44 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 39279.93 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 39284.46 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 39279.10 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 39277.22 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 39277.15 msec

Matrix size = 16800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 39276.44 msec, stdDev Time = 11.32 msec,
Mean Gflops (using mean Time) = 40.24
datasets=16800,tiles=3,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 16800, num_tiles = 3, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 38468.68 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 15833.00 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 15833.36 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 15835.41 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 15832.79 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 15833.59 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 15829.68 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 15830.18 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 15833.23 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 15830.32 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 15831.30 msec

Matrix size = 16800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 15832.29 msec, stdDev Time = 1.84 msec,
Mean Gflops (using mean Time) = 99.83
datasets=16800,tiles=3,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 16800, num_tiles = 3, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 39920.78 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 18560.78 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 18560.90 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 18557.48 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 18556.06 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 18555.69 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 18553.87 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 18557.26 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 18557.73 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 18555.66 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 18558.52 msec

Matrix size = 16800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 18557.39 msec, stdDev Time = 2.24 msec,
Mean Gflops (using mean Time) = 85.17
datasets=16800,tiles=3,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 16800, num_tiles = 3, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 40680.36 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 20121.50 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 20127.31 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 20115.10 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 20123.63 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 20121.63 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 20115.43 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 20125.88 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 20128.28 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 20119.12 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 20121.40 msec

Matrix size = 16800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 20121.93 msec, stdDev Time = 4.54 msec,
Mean Gflops (using mean Time) = 78.55
datasets=16800,tiles=4,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 16800, num_tiles = 4, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 19593.31 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 9802.08 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 9799.50 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 9800.11 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 9800.49 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 9804.61 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 9803.18 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 9806.67 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 9800.63 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 9805.16 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 9804.70 msec

Matrix size = 16800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 9802.71 msec, stdDev Time = 2.50 msec,
Mean Gflops (using mean Time) = 161.24
datasets=16800,tiles=4,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 16800, num_tiles = 4, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 20827.61 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 11633.62 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 11630.78 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 11634.44 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 11628.61 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 11632.72 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 11629.10 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 11629.83 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 11630.91 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 11629.89 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 11627.50 msec

Matrix size = 16800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 11630.74 msec, stdDev Time = 2.24 msec,
Mean Gflops (using mean Time) = 135.89
datasets=16800,tiles=4,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 16800, num_tiles = 4, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 21727.68 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 12754.09 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 12754.57 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 12754.79 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 12754.51 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 12751.61 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 12755.79 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 12755.07 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 12756.27 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 12756.63 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 12756.62 msec

Matrix size = 16800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 12755.00 msec, stdDev Time = 1.50 msec,
Mean Gflops (using mean Time) = 123.92
datasets=16800,tiles=5,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 16800, num_tiles = 5, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 12205.56 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 6761.16 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 6762.51 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 6761.62 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 6763.49 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 6760.10 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 6762.77 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 6760.21 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 6761.61 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 6760.92 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 6764.33 msec

Matrix size = 16800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 6761.87 msec, stdDev Time = 1.39 msec,
Mean Gflops (using mean Time) = 233.74
datasets=16800,tiles=5,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 16800, num_tiles = 5, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 13852.77 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 7974.64 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 7971.80 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 7975.46 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 7972.67 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 7974.16 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 7975.85 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 7974.46 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 7972.36 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 7975.69 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 7973.29 msec

Matrix size = 16800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 7974.04 msec, stdDev Time = 1.45 msec,
Mean Gflops (using mean Time) = 198.21
datasets=16800,tiles=5,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 16800, num_tiles = 5, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 13767.81 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 8645.42 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 8648.10 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 8645.91 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 8642.91 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 8645.87 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 8648.00 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 8645.90 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 8647.57 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 8642.71 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 8643.75 msec

Matrix size = 16800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 8645.61 msec, stdDev Time = 1.98 msec,
Mean Gflops (using mean Time) = 182.81
datasets=16800,tiles=6,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 16800, num_tiles = 6, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 8851.04 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 5390.40 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 5388.96 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 5388.47 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 5386.11 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 5388.71 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 5387.00 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 5388.11 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 5387.42 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 5387.54 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 5388.35 msec

Matrix size = 16800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 5388.11 msec, stdDev Time = 1.18 msec,
Mean Gflops (using mean Time) = 293.34
datasets=16800,tiles=6,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 16800, num_tiles = 6, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 9533.89 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 6070.08 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 6071.09 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 6078.40 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 6064.30 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 6079.33 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 6066.46 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 6067.35 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 6069.98 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 6071.66 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 6072.19 msec

Matrix size = 16800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 6071.08 msec, stdDev Time = 4.79 msec,
Mean Gflops (using mean Time) = 260.34
datasets=16800,tiles=6,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 16800, num_tiles = 6, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 9990.34 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 6520.49 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 6520.39 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 6522.45 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 6522.34 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 6519.22 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 6521.12 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 6520.32 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 6521.95 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 6520.87 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 6522.97 msec

Matrix size = 16800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 6521.21 msec, stdDev Time = 1.18 msec,
Mean Gflops (using mean Time) = 242.37
datasets=16800,tiles=8,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 16800, num_tiles = 8, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 5833.97 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 4272.76 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 4272.82 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 4272.45 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 4272.56 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 4273.59 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 4272.75 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 4274.15 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 4273.40 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 4273.35 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 4273.71 msec

Matrix size = 16800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 4273.15 msec, stdDev Time = 0.56 msec,
Mean Gflops (using mean Time) = 369.88
datasets=16800,tiles=8,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 16800, num_tiles = 8, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 6539.58 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 4620.52 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 4628.70 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 4624.13 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 4613.82 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 4627.66 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 4630.67 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 4623.00 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 4624.76 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 4613.60 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 4622.49 msec

Matrix size = 16800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 4622.94 msec, stdDev Time = 5.74 msec,
Mean Gflops (using mean Time) = 341.89
datasets=16800,tiles=8,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 16800, num_tiles = 8, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 6744.48 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 4918.69 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 4943.46 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 4943.26 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 4917.83 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 4920.35 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 4913.85 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 4919.59 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 4915.40 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 4924.63 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 4920.07 msec

Matrix size = 16800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 4923.71 msec, stdDev Time = 10.75 msec,
Mean Gflops (using mean Time) = 321.01
datasets=16800,tiles=10,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 16800, num_tiles = 10, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 4789.48 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 3794.31 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 3790.05 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 3789.23 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 3783.68 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 3783.26 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 3792.74 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 3787.08 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 3786.15 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 3787.92 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 3782.13 msec

Matrix size = 16800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 3787.65 msec, stdDev Time = 4.03 msec,
Mean Gflops (using mean Time) = 417.29
datasets=16800,tiles=10,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 16800, num_tiles = 10, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 4793.49 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 3860.31 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 3849.48 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 3849.64 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 3856.47 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 3857.86 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 3855.07 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 3853.56 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 3853.59 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 3846.89 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 3854.98 msec

Matrix size = 16800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 3853.79 msec, stdDev Time = 4.12 msec,
Mean Gflops (using mean Time) = 410.13
datasets=16800,tiles=10,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 16800, num_tiles = 10, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 5279.00 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 4023.31 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 4021.84 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 4022.21 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 4011.42 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 4022.06 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 4017.38 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 4011.14 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 4094.64 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 4022.98 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 4015.49 msec

Matrix size = 16800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 4026.25 msec, stdDev Time = 24.48 msec,
Mean Gflops (using mean Time) = 392.56
datasets=16800,tiles=12,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 16800, num_tiles = 12, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 4498.47 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 3798.70 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 3798.54 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 3798.24 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 3790.09 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 3790.64 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 3802.04 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 3795.13 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 3794.70 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 3796.74 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 3793.97 msec

Matrix size = 16800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 3795.88 msec, stdDev Time = 3.74 msec,
Mean Gflops (using mean Time) = 416.38
datasets=16800,tiles=12,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 16800, num_tiles = 12, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 4456.19 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 3736.61 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 3733.91 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 3727.47 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 3728.27 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 3729.22 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 3728.35 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 3734.53 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 3733.19 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 3732.11 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 3734.38 msec

Matrix size = 16800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 3731.80 msec, stdDev Time = 3.22 msec,
Mean Gflops (using mean Time) = 423.53
datasets=16800,tiles=12,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 16800, num_tiles = 12, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 4625.75 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 3844.77 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 3855.87 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 3847.86 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 3851.26 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 3847.65 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 3848.01 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 3850.15 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 3846.78 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 3846.28 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 3845.63 msec

Matrix size = 16800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 3848.43 msec, stdDev Time = 3.26 msec,
Mean Gflops (using mean Time) = 410.70
datasets=16800,tiles=15,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 16800, num_tiles = 15, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 4378.57 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 3701.89 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 3709.03 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 3700.87 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 3702.37 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 3699.62 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 3701.56 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 3704.12 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 3695.70 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 3698.96 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 3705.93 msec

Matrix size = 16800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 3702.00 msec, stdDev Time = 3.73 msec,
Mean Gflops (using mean Time) = 426.94
datasets=16800,tiles=15,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 16800, num_tiles = 15, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 4079.48 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 3607.18 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 3609.60 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 3601.84 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 3606.03 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 3606.62 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 3604.15 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 3601.65 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 3606.85 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 3601.55 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 3608.62 msec

Matrix size = 16800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 3605.41 msec, stdDev Time = 2.95 msec,
Mean Gflops (using mean Time) = 438.38
datasets=16800,tiles=15,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 16800, num_tiles = 15, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 4384.21 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 3729.65 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 3730.99 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 3724.77 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 3731.15 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 3726.17 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 3731.98 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 3734.51 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 3728.64 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 3723.16 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 3723.87 msec

Matrix size = 16800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 3728.49 msec, stdDev Time = 3.83 msec,
Mean Gflops (using mean Time) = 423.91
datasets=16800,tiles=16,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 16800, num_tiles = 16, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 4386.54 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 3928.13 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 3927.99 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 3923.80 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 3933.78 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 3919.19 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 3919.02 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 3918.64 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 3917.50 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 3918.20 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 3923.84 msec

Matrix size = 16800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 3923.01 msec, stdDev Time = 5.49 msec,
Mean Gflops (using mean Time) = 402.89
datasets=16800,tiles=16,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 16800, num_tiles = 16, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 4262.43 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 3808.74 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 3803.04 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 3802.12 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 3797.20 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 3796.34 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 3795.92 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 3797.53 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 3802.42 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 3797.62 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 3800.89 msec

Matrix size = 16800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 3800.18 msec, stdDev Time = 4.03 msec,
Mean Gflops (using mean Time) = 415.91
datasets=16800,tiles=16,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 16800, num_tiles = 16, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 4338.83 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 3899.50 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 3900.04 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 3907.59 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 3906.37 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 3906.75 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 3907.06 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 3902.81 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 3905.00 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 3896.93 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 3904.68 msec

Matrix size = 16800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 3903.67 msec, stdDev Time = 3.70 msec,
Mean Gflops (using mean Time) = 404.89
datasets=16800,tiles=20,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 16800, num_tiles = 20, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 4424.57 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 4144.60 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 4114.53 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 4147.77 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 4150.73 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 4140.35 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 4104.51 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 4117.45 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 4118.92 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 4166.49 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 4131.66 msec

Matrix size = 16800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 4133.70 msec, stdDev Time = 19.53 msec,
Mean Gflops (using mean Time) = 382.36
datasets=16800,tiles=20,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 16800, num_tiles = 20, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 4586.58 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 4031.96 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 4025.45 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 4013.79 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 4013.44 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 4022.04 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 4026.90 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 4011.38 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 4016.50 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 4008.98 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 4014.07 msec

Matrix size = 16800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 4018.45 msec, stdDev Time = 7.64 msec,
Mean Gflops (using mean Time) = 393.32
datasets=16800,tiles=20,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 16800, num_tiles = 20, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 4364.04 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 3823.98 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 3790.10 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 3826.36 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 3814.01 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 3781.05 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 3832.68 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 3800.25 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 3795.45 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 3793.61 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 3792.48 msec

Matrix size = 16800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 3805.00 msec, stdDev Time = 17.83 msec,
Mean Gflops (using mean Time) = 415.39
datasets=19200,tiles=2,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 19200, num_tiles = 2, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 48168.54 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 47031.44 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 47015.85 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 47017.48 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 47024.49 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 47002.31 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 46984.78 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 46994.73 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 46987.55 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 46981.64 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 46982.90 msec

Matrix size = 19200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 47002.32 msec, stdDev Time = 18.68 msec,
Mean Gflops (using mean Time) = 50.20
datasets=19200,tiles=2,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 19200, num_tiles = 2, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 54795.97 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 53782.03 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 53790.08 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 53744.02 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 53747.75 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 53746.68 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 53739.30 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 53747.21 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 53746.55 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 53745.24 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 53742.67 msec

Matrix size = 19200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 53753.15 msec, stdDev Time = 17.62 msec,
Mean Gflops (using mean Time) = 43.89
datasets=19200,tiles=2,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 19200, num_tiles = 2, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 58381.44 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 57648.17 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 57654.27 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 57637.41 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 57653.20 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 57630.93 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 57681.73 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 57671.56 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 57671.96 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 57668.17 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 57663.34 msec

Matrix size = 19200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 57658.08 msec, stdDev Time = 16.21 msec,
Mean Gflops (using mean Time) = 40.92
datasets=19200,tiles=3,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 19200, num_tiles = 3, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 57875.05 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 23444.45 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 23435.85 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 23439.32 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 23435.13 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 23440.86 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 23442.57 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 23437.48 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 23436.18 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 23437.13 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 23441.44 msec

Matrix size = 19200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 23439.04 msec, stdDev Time = 3.17 msec,
Mean Gflops (using mean Time) = 100.66
datasets=19200,tiles=3,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 19200, num_tiles = 3, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 59747.82 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 27529.51 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 27526.14 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 27527.98 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 27532.99 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 27528.88 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 27525.44 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 27528.91 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 27525.02 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 27530.26 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 27529.02 msec

Matrix size = 19200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 27528.42 msec, stdDev Time = 2.41 msec,
Mean Gflops (using mean Time) = 85.70
datasets=19200,tiles=3,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 19200, num_tiles = 3, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 60905.20 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 29865.41 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 29872.04 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 29871.62 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 29867.85 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 29866.38 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 29863.67 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 29873.32 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 29864.50 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 29875.22 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 29855.38 msec

Matrix size = 19200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 29867.54 msec, stdDev Time = 5.84 msec,
Mean Gflops (using mean Time) = 78.99
datasets=19200,tiles=4,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 19200, num_tiles = 4, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 30930.32 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 14260.65 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 14262.13 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 14259.50 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 14261.84 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 14260.32 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 14259.62 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 14260.28 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 14259.30 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 14262.88 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 14262.40 msec

Matrix size = 19200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 14260.89 msec, stdDev Time = 1.31 msec,
Mean Gflops (using mean Time) = 165.44
datasets=19200,tiles=4,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 19200, num_tiles = 4, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 30594.58 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 16910.13 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 16907.60 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 16904.60 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 16908.40 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 16907.27 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 16908.98 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 16906.42 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 16910.94 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 16906.09 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 16906.92 msec

Matrix size = 19200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 16907.74 msec, stdDev Time = 1.92 msec,
Mean Gflops (using mean Time) = 139.54
datasets=19200,tiles=4,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 19200, num_tiles = 4, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 31460.10 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 18454.43 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 18450.88 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 18449.09 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 18456.45 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 18456.06 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 18425.36 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 18433.72 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 18457.85 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 18453.46 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 18456.14 msec

Matrix size = 19200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 18449.34 msec, stdDev Time = 10.95 msec,
Mean Gflops (using mean Time) = 127.88
datasets=19200,tiles=5,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 19200, num_tiles = 5, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 18486.61 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 9880.08 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 9878.17 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 9874.63 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 9877.76 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 9879.46 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 9883.14 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 9879.67 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 9880.33 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 9879.60 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 9881.89 msec

Matrix size = 19200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 9879.47 msec, stdDev Time = 2.32 msec,
Mean Gflops (using mean Time) = 238.81
datasets=19200,tiles=5,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 19200, num_tiles = 5, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 19322.58 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 11557.39 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 11559.13 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 11558.33 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 11556.82 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 11560.98 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 11561.11 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 11563.45 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 11559.79 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 11557.47 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 11560.09 msec

Matrix size = 19200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 11559.46 msec, stdDev Time = 2.06 msec,
Mean Gflops (using mean Time) = 204.10
datasets=19200,tiles=5,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 19200, num_tiles = 5, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 19873.41 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 12654.58 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 12657.83 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 12654.45 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 12654.69 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 12652.66 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 12653.09 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 12656.53 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 12656.64 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 12651.76 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 12652.25 msec

Matrix size = 19200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 12654.45 msec, stdDev Time = 2.05 msec,
Mean Gflops (using mean Time) = 186.44
datasets=19200,tiles=6,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 19200, num_tiles = 6, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 12811.45 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 7700.84 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 7697.07 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 7702.87 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 7696.59 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 7709.17 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 7695.47 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 7694.96 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 7692.91 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 7694.93 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 7695.31 msec

Matrix size = 19200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 7698.01 msec, stdDev Time = 4.92 msec,
Mean Gflops (using mean Time) = 306.48
datasets=19200,tiles=6,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 19200, num_tiles = 6, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 13411.27 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 8800.70 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 8804.08 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 8807.93 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 8803.94 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 8801.29 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 8803.62 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 8804.93 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 8805.99 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 8806.54 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 8799.83 msec

Matrix size = 19200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 8803.88 msec, stdDev Time = 2.63 msec,
Mean Gflops (using mean Time) = 267.98
datasets=19200,tiles=6,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 19200, num_tiles = 6, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 14291.41 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 9342.99 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 9343.52 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 9343.32 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 9341.05 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 9341.46 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 9342.02 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 9340.86 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 9343.14 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 9340.32 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 9341.77 msec

Matrix size = 19200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 9342.04 msec, stdDev Time = 1.14 msec,
Mean Gflops (using mean Time) = 252.55
datasets=19200,tiles=8,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 19200, num_tiles = 8, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 8356.90 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 5923.45 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 5924.17 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 5924.26 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 5924.22 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 5921.04 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 5917.76 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 5915.56 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 5916.62 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 5915.22 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 5914.91 msec

Matrix size = 19200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 5919.72 msec, stdDev Time = 4.09 msec,
Mean Gflops (using mean Time) = 398.55
datasets=19200,tiles=8,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 19200, num_tiles = 8, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 8915.36 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 6389.61 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 6388.57 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 6384.32 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 6384.12 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 6379.17 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 6387.53 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 6390.39 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 6390.44 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 6384.43 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 6389.56 msec

Matrix size = 19200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 6386.81 msec, stdDev Time = 3.69 msec,
Mean Gflops (using mean Time) = 369.40
datasets=19200,tiles=8,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 19200, num_tiles = 8, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 9360.57 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 6814.39 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 6811.75 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 6810.12 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 6786.70 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 6813.38 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 6812.03 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 6816.04 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 6813.23 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 6812.07 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 6810.77 msec

Matrix size = 19200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 6810.05 msec, stdDev Time = 8.38 msec,
Mean Gflops (using mean Time) = 346.44
datasets=19200,tiles=10,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 19200, num_tiles = 10, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 6773.53 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 5452.30 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 5451.83 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 5453.09 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 5451.78 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 5451.10 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 5451.82 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 5450.19 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 5443.85 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 5448.85 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 5451.74 msec

Matrix size = 19200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 5450.65 msec, stdDev Time = 2.66 msec,
Mean Gflops (using mean Time) = 432.85
datasets=19200,tiles=10,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 19200, num_tiles = 10, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 6813.26 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 5493.67 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 5491.75 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 5488.64 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 5488.69 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 5487.98 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 5483.68 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 5486.67 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 5489.05 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 5489.22 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 5486.36 msec

Matrix size = 19200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 5488.57 msec, stdDev Time = 2.78 msec,
Mean Gflops (using mean Time) = 429.86
datasets=19200,tiles=10,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 19200, num_tiles = 10, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 7309.48 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 5746.43 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 5741.17 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 5745.71 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 5743.97 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 5736.52 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 5744.16 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 5739.78 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 5744.38 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 5737.69 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 5740.54 msec

Matrix size = 19200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 5742.04 msec, stdDev Time = 3.40 msec,
Mean Gflops (using mean Time) = 410.88
datasets=19200,tiles=12,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 19200, num_tiles = 12, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 6107.08 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 5137.19 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 5139.13 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 5129.93 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 5128.69 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 5132.74 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 5134.43 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 5135.07 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 5134.91 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 5130.36 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 5134.97 msec

Matrix size = 19200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 5133.74 msec, stdDev Time = 3.31 msec,
Mean Gflops (using mean Time) = 459.57
datasets=19200,tiles=12,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 19200, num_tiles = 12, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 6182.08 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 5242.41 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 5241.03 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 5241.30 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 5240.71 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 5241.93 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 5246.63 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 5239.07 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 5242.31 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 5240.78 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 5240.83 msec

Matrix size = 19200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 5241.70 msec, stdDev Time = 1.98 msec,
Mean Gflops (using mean Time) = 450.10
datasets=19200,tiles=12,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 19200, num_tiles = 12, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 6411.84 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 5361.86 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 5347.40 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 5352.29 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 5354.03 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 5355.29 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 5350.84 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 5353.10 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 5352.97 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 5349.26 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 5359.04 msec

Matrix size = 19200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 5353.61 msec, stdDev Time = 4.32 msec,
Mean Gflops (using mean Time) = 440.69
datasets=19200,tiles=15,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 19200, num_tiles = 15, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 5653.22 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 5190.19 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 5173.19 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 5149.18 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 5154.77 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 5177.07 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 5178.43 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 5183.77 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 5173.76 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 5180.62 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 5179.29 msec

Matrix size = 19200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 5174.03 msec, stdDev Time = 12.67 msec,
Mean Gflops (using mean Time) = 455.99
datasets=19200,tiles=15,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 19200, num_tiles = 15, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 5527.01 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 4933.30 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 4949.79 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 4972.02 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 4969.12 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 4941.14 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 4931.75 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 4926.04 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 4925.52 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 4929.13 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 4969.08 msec

Matrix size = 19200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 4944.69 msec, stdDev Time = 18.95 msec,
Mean Gflops (using mean Time) = 477.14
datasets=19200,tiles=15,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 19200, num_tiles = 15, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 5936.80 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 5309.59 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 5312.60 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 5311.16 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 5306.35 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 5313.95 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 5310.94 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 5317.27 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 5306.58 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 5304.71 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 5308.73 msec

Matrix size = 19200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 5310.19 msec, stdDev Time = 3.83 msec,
Mean Gflops (using mean Time) = 444.30
datasets=19200,tiles=16,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 19200, num_tiles = 16, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 5783.22 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 5244.24 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 5243.41 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 5245.81 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 5239.44 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 5238.22 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 5238.59 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 5241.97 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 5220.97 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 5239.63 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 5216.50 msec

Matrix size = 19200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 5236.88 msec, stdDev Time = 9.94 msec,
Mean Gflops (using mean Time) = 450.52
datasets=19200,tiles=16,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 19200, num_tiles = 16, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 5444.94 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 4905.76 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 4901.47 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 4906.50 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 4906.04 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 4904.28 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 4905.54 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 4904.64 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 4910.07 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 4903.34 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 4904.96 msec

Matrix size = 19200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 4905.26 msec, stdDev Time = 2.24 msec,
Mean Gflops (using mean Time) = 480.97
datasets=19200,tiles=16,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 19200, num_tiles = 16, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 5735.69 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 5172.49 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 5168.68 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 5168.35 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 5168.02 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 5168.32 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 5162.30 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 5165.71 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 5166.49 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 5200.79 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 5168.39 msec

Matrix size = 19200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 5170.95 msec, stdDev Time = 10.80 msec,
Mean Gflops (using mean Time) = 456.26
datasets=19200,tiles=20,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 19200, num_tiles = 20, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 5934.49 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 5527.47 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 5567.23 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 5540.63 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 5535.52 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 5535.83 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 5546.25 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 5588.30 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 5561.54 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 5566.83 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 5570.39 msec

Matrix size = 19200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 5554.00 msec, stdDev Time = 19.60 msec,
Mean Gflops (using mean Time) = 424.79
datasets=19200,tiles=20,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 19200, num_tiles = 20, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 5748.10 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 5425.78 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 5447.37 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 5437.62 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 5426.28 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 5422.74 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 5426.67 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 5432.25 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 5425.16 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 5432.86 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 5435.60 msec

Matrix size = 19200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 5431.23 msec, stdDev Time = 7.52 msec,
Mean Gflops (using mean Time) = 434.39
datasets=19200,tiles=20,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 19200, num_tiles = 20, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 5658.92 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 5291.08 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 5288.83 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 5312.25 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 5290.42 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 5290.35 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 5285.46 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 5267.67 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 5299.74 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 5266.18 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 5274.37 msec

Matrix size = 19200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 5286.63 msec, stdDev Time = 14.18 msec,
Mean Gflops (using mean Time) = 446.28
datasets=21600,tiles=2,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 21600, num_tiles = 2, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 68221.48 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 66344.72 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 66328.43 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 66313.23 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 66378.27 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 66396.66 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 66398.55 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 66400.15 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 66409.16 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 66405.42 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 66392.97 msec

Matrix size = 21600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 66376.76 msec, stdDev Time = 34.89 msec,
Mean Gflops (using mean Time) = 50.61
datasets=21600,tiles=2,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 21600, num_tiles = 2, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 77268.51 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 76168.84 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 76091.61 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 76072.43 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 76073.28 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 76064.27 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 76055.32 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 76098.10 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 76151.81 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 76134.91 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 76147.57 msec

Matrix size = 21600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 76105.81 msec, stdDev Time = 41.35 msec,
Mean Gflops (using mean Time) = 44.14
datasets=21600,tiles=2,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 21600, num_tiles = 2, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 82243.06 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 81107.58 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 81114.74 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 81089.62 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 81067.51 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 81022.22 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 80998.41 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 80993.10 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 80988.00 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 80960.17 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 80999.02 msec

Matrix size = 21600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 81034.04 msec, stdDev Time = 55.80 msec,
Mean Gflops (using mean Time) = 41.45
datasets=21600,tiles=3,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 21600, num_tiles = 3, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 81107.99 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 32667.34 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 32666.24 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 32672.08 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 32666.56 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 32667.57 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 32676.55 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 32676.33 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 32681.99 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 32669.94 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 32676.30 msec

Matrix size = 21600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 32672.09 msec, stdDev Time = 5.44 msec,
Mean Gflops (using mean Time) = 102.82
datasets=21600,tiles=3,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 21600, num_tiles = 3, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 83914.31 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 38752.21 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 38738.52 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 38748.42 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 38739.63 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 38743.53 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 38738.02 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 38752.98 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 38752.24 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 38733.58 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 38739.94 msec

Matrix size = 21600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 38743.91 msec, stdDev Time = 7.04 msec,
Mean Gflops (using mean Time) = 86.70
datasets=21600,tiles=3,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 21600, num_tiles = 3, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 85561.58 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 41450.59 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 41453.62 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 41462.09 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 41450.61 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 41453.85 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 41461.75 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 41462.70 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 41448.10 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 41452.62 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 41447.87 msec

Matrix size = 21600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 41454.38 msec, stdDev Time = 5.75 msec,
Mean Gflops (using mean Time) = 81.03
datasets=21600,tiles=4,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 21600, num_tiles = 4, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
datasets=21600,tiles=4,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 21600, num_tiles = 4, niter = 11

>>parameters: partitions=7, streams=1
datasets=21600,tiles=4,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 21600, num_tiles = 4, niter = 11

>>parameters: partitions=8, streams=1
datasets=21600,tiles=5,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 21600, num_tiles = 5, niter = 11

>>parameters: partitions=4, streams=1
datasets=21600,tiles=5,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 21600, num_tiles = 5, niter = 11

>>parameters: partitions=7, streams=1
datasets=21600,tiles=5,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 21600, num_tiles = 5, niter = 11

>>parameters: partitions=8, streams=1


==> cf_src/overall/cholesky/cholesky_overall_1.dat <==
47:Mean Gflops (using mean Time) = 42.79
90:Mean Gflops (using mean Time) = 37.61
133:Mean Gflops (using mean Time) = 35.10
176:Mean Gflops (using mean Time) = 75.58
219:Mean Gflops (using mean Time) = 64.91
262:Mean Gflops (using mean Time) = 60.89
305:Mean Gflops (using mean Time) = 106.23
348:Mean Gflops (using mean Time) = 96.07
391:Mean Gflops (using mean Time) = 86.01
434:Mean Gflops (using mean Time) = 125.00
477:Mean Gflops (using mean Time) = 115.35
520:Mean Gflops (using mean Time) = 110.07
563:Mean Gflops (using mean Time) = 138.96
606:Mean Gflops (using mean Time) = 124.43
649:Mean Gflops (using mean Time) = 124.91
692:Mean Gflops (using mean Time) = 138.45
735:Mean Gflops (using mean Time) = 139.23
778:Mean Gflops (using mean Time) = 136.84
821:Mean Gflops (using mean Time) = 109.28
864:Mean Gflops (using mean Time) = 101.70
907:Mean Gflops (using mean Time) = 107.42
950:Mean Gflops (using mean Time) = 78.28
993:Mean Gflops (using mean Time) = 84.95
1036:Mean Gflops (using mean Time) = 85.63
1079:Mean Gflops (using mean Time) = 45.17
1122:Mean Gflops (using mean Time) = 62.22
1165:Mean Gflops (using mean Time) = 63.41
1208:Mean Gflops (using mean Time) = 39.54
1251:Mean Gflops (using mean Time) = 54.33
1294:Mean Gflops (using mean Time) = 55.29
1337:Mean Gflops (using mean Time) = 27.56
1380:Mean Gflops (using mean Time) = 33.18
1423:Mean Gflops (using mean Time) = 33.03
1466:Mean Gflops (using mean Time) = 45.66
1509:Mean Gflops (using mean Time) = 39.76
1552:Mean Gflops (using mean Time) = 37.63
1595:Mean Gflops (using mean Time) = 86.67
1638:Mean Gflops (using mean Time) = 74.42
1681:Mean Gflops (using mean Time) = 68.66
1724:Mean Gflops (using mean Time) = 128.77
1767:Mean Gflops (using mean Time) = 109.39
1810:Mean Gflops (using mean Time) = 103.10
1853:Mean Gflops (using mean Time) = 172.81
1896:Mean Gflops (using mean Time) = 152.65
1939:Mean Gflops (using mean Time) = 139.62
1982:Mean Gflops (using mean Time) = 203.20
2025:Mean Gflops (using mean Time) = 187.06
2068:Mean Gflops (using mean Time) = 173.92
2111:Mean Gflops (using mean Time) = 212.32
2154:Mean Gflops (using mean Time) = 208.74
2197:Mean Gflops (using mean Time) = 201.12
2240:Mean Gflops (using mean Time) = 202.43
2283:Mean Gflops (using mean Time) = 219.22
2326:Mean Gflops (using mean Time) = 217.51
2369:Mean Gflops (using mean Time) = 186.27
2412:Mean Gflops (using mean Time) = 215.19
2455:Mean Gflops (using mean Time) = 210.98
2498:Mean Gflops (using mean Time) = 154.15
2541:Mean Gflops (using mean Time) = 152.79
2584:Mean Gflops (using mean Time) = 160.42
2627:Mean Gflops (using mean Time) = 132.71
2670:Mean Gflops (using mean Time) = 136.20
2713:Mean Gflops (using mean Time) = 137.45
2756:Mean Gflops (using mean Time) = 79.75
2799:Mean Gflops (using mean Time) = 98.11
2842:Mean Gflops (using mean Time) = 99.61

2885:Mean Gflops (using mean Time) = 47.30
2928:Mean Gflops (using mean Time) = 41.40
2971:Mean Gflops (using mean Time) = 38.64
3014:Mean Gflops (using mean Time) = 91.88
3057:Mean Gflops (using mean Time) = 79.05
3100:Mean Gflops (using mean Time) = 72.71
3143:Mean Gflops (using mean Time) = 144.78
3186:Mean Gflops (using mean Time) = 123.37
3229:Mean Gflops (using mean Time) = 113.52
3272:Mean Gflops (using mean Time) = 197.46
3315:Mean Gflops (using mean Time) = 169.64
3358:Mean Gflops (using mean Time) = 158.09
3401:Mean Gflops (using mean Time) = 241.26
3444:Mean Gflops (using mean Time) = 211.23
3487:Mean Gflops (using mean Time) = 203.68
3530:Mean Gflops (using mean Time) = 285.55
3573:Mean Gflops (using mean Time) = 281.81
3616:Mean Gflops (using mean Time) = 258.70
3659:Mean Gflops (using mean Time) = 288.04
3702:Mean Gflops (using mean Time) = 279.54
3745:Mean Gflops (using mean Time) = 284.08
3788:Mean Gflops (using mean Time) = 281.62
3831:Mean Gflops (using mean Time) = 271.92
3874:Mean Gflops (using mean Time) = 282.81
3917:Mean Gflops (using mean Time) = 252.64
3960:Mean Gflops (using mean Time) = 278.76
4003:Mean Gflops (using mean Time) = 283.10
4046:Mean Gflops (using mean Time) = 223.69
4089:Mean Gflops (using mean Time) = 268.23
4132:Mean Gflops (using mean Time) = 274.36
4175:Mean Gflops (using mean Time) = 184.09
4218:Mean Gflops (using mean Time) = 178.55
4261:Mean Gflops (using mean Time) = 196.20

4304:Mean Gflops (using mean Time) = 48.25
4347:Mean Gflops (using mean Time) = 42.10
4390:Mean Gflops (using mean Time) = 39.59
4433:Mean Gflops (using mean Time) = 94.90
4476:Mean Gflops (using mean Time) = 81.46
4519:Mean Gflops (using mean Time) = 75.54
4562:Mean Gflops (using mean Time) = 150.94
4605:Mean Gflops (using mean Time) = 129.66
4648:Mean Gflops (using mean Time) = 118.80


==> cf_src/overall/cholesky/cholesky_overall_2.dat <==
47:Mean Gflops (using mean Time) = 48.19
90:Mean Gflops (using mean Time) = 42.05
133:Mean Gflops (using mean Time) = 39.62
176:Mean Gflops (using mean Time) = 94.86
219:Mean Gflops (using mean Time) = 81.32
262:Mean Gflops (using mean Time) = 75.49
305:Mean Gflops (using mean Time) = 150.86
348:Mean Gflops (using mean Time) = 129.72
391:Mean Gflops (using mean Time) = 118.84
434:Mean Gflops (using mean Time) = 215.64
477:Mean Gflops (using mean Time) = 183.74
520:Mean Gflops (using mean Time) = 168.86
563:Mean Gflops (using mean Time) = 257.56
606:Mean Gflops (using mean Time) = 231.06
649:Mean Gflops (using mean Time) = 217.95
692:Mean Gflops (using mean Time) = 301.92
735:Mean Gflops (using mean Time) = 298.73
778:Mean Gflops (using mean Time) = 274.64
821:Mean Gflops (using mean Time) = 343.70
864:Mean Gflops (using mean Time) = 347.16
907:Mean Gflops (using mean Time) = 325.76
950:Mean Gflops (using mean Time) = 323.07
993:Mean Gflops (using mean Time) = 324.58
1036:Mean Gflops (using mean Time) = 317.39
1079:Mean Gflops (using mean Time) = 326.03
1122:Mean Gflops (using mean Time) = 323.40
1165:Mean Gflops (using mean Time) = 335.57
1208:Mean Gflops (using mean Time) = 278.90
1251:Mean Gflops (using mean Time) = 303.12
1294:Mean Gflops (using mean Time) = 310.28
1337:Mean Gflops (using mean Time) = 250.32
1380:Mean Gflops (using mean Time) = 303.57
1423:Mean Gflops (using mean Time) = 309.88

1466:Mean Gflops (using mean Time) = 49.43
1509:Mean Gflops (using mean Time) = 42.97
1552:Mean Gflops (using mean Time) = 40.67
1595:Mean Gflops (using mean Time) = 97.67
1638:Mean Gflops (using mean Time) = 83.09
1681:Mean Gflops (using mean Time) = 76.42
1724:Mean Gflops (using mean Time) = 158.02
1767:Mean Gflops (using mean Time) = 132.91
1810:Mean Gflops (using mean Time) = 123.92
1853:Mean Gflops (using mean Time) = 226.78
1896:Mean Gflops (using mean Time) = 190.95
1939:Mean Gflops (using mean Time) = 177.39
1982:Mean Gflops (using mean Time) = 284.68
2025:Mean Gflops (using mean Time) = 248.70
2068:Mean Gflops (using mean Time) = 235.21
2111:Mean Gflops (using mean Time) = 351.91
2154:Mean Gflops (using mean Time) = 322.76
2197:Mean Gflops (using mean Time) = 313.35
2240:Mean Gflops (using mean Time) = 375.02
2283:Mean Gflops (using mean Time) = 378.53
2326:Mean Gflops (using mean Time) = 358.94
2369:Mean Gflops (using mean Time) = 388.89
2412:Mean Gflops (using mean Time) = 405.47
2455:Mean Gflops (using mean Time) = 381.23
2498:Mean Gflops (using mean Time) = 371.67
2541:Mean Gflops (using mean Time) = 379.13
2584:Mean Gflops (using mean Time) = 381.21
2627:Mean Gflops (using mean Time) = 360.92
2670:Mean Gflops (using mean Time) = 360.47
2713:Mean Gflops (using mean Time) = 356.29
2756:Mean Gflops (using mean Time) = 324.91
2799:Mean Gflops (using mean Time) = 363.98
2842:Mean Gflops (using mean Time) = 367.66

2885:Mean Gflops (using mean Time) = 49.48
2928:Mean Gflops (using mean Time) = 43.44
2971:Mean Gflops (using mean Time) = 40.24
3014:Mean Gflops (using mean Time) = 99.83
3057:Mean Gflops (using mean Time) = 85.17
3100:Mean Gflops (using mean Time) = 78.55
3143:Mean Gflops (using mean Time) = 161.24
3186:Mean Gflops (using mean Time) = 135.89
3229:Mean Gflops (using mean Time) = 123.92
3272:Mean Gflops (using mean Time) = 233.74
3315:Mean Gflops (using mean Time) = 198.21
3358:Mean Gflops (using mean Time) = 182.81
3401:Mean Gflops (using mean Time) = 293.34
3444:Mean Gflops (using mean Time) = 260.34
3487:Mean Gflops (using mean Time) = 242.37
3530:Mean Gflops (using mean Time) = 369.88
3573:Mean Gflops (using mean Time) = 341.89
3616:Mean Gflops (using mean Time) = 321.01
3659:Mean Gflops (using mean Time) = 417.29
3702:Mean Gflops (using mean Time) = 410.13
3745:Mean Gflops (using mean Time) = 392.56
3788:Mean Gflops (using mean Time) = 416.38
3831:Mean Gflops (using mean Time) = 423.53
3874:Mean Gflops (using mean Time) = 410.70
3917:Mean Gflops (using mean Time) = 426.94
3960:Mean Gflops (using mean Time) = 438.38
4003:Mean Gflops (using mean Time) = 423.91
4046:Mean Gflops (using mean Time) = 402.89
4089:Mean Gflops (using mean Time) = 415.91
4132:Mean Gflops (using mean Time) = 404.89
4175:Mean Gflops (using mean Time) = 382.36
4218:Mean Gflops (using mean Time) = 393.32
4261:Mean Gflops (using mean Time) = 415.39

4304:Mean Gflops (using mean Time) = 50.20
4347:Mean Gflops (using mean Time) = 43.89
4390:Mean Gflops (using mean Time) = 40.92
4433:Mean Gflops (using mean Time) = 100.66
4476:Mean Gflops (using mean Time) = 85.70
4519:Mean Gflops (using mean Time) = 78.99
4562:Mean Gflops (using mean Time) = 165.44
4605:Mean Gflops (using mean Time) = 139.54
4648:Mean Gflops (using mean Time) = 127.88
4691:Mean Gflops (using mean Time) = 238.81
4734:Mean Gflops (using mean Time) = 204.10
4777:Mean Gflops (using mean Time) = 186.44
4820:Mean Gflops (using mean Time) = 306.48
4863:Mean Gflops (using mean Time) = 267.98
4906:Mean Gflops (using mean Time) = 252.55
4949:Mean Gflops (using mean Time) = 398.55
4992:Mean Gflops (using mean Time) = 369.40
5035:Mean Gflops (using mean Time) = 346.44
5078:Mean Gflops (using mean Time) = 432.85
5121:Mean Gflops (using mean Time) = 429.86
5164:Mean Gflops (using mean Time) = 410.88
5207:Mean Gflops (using mean Time) = 459.57
5250:Mean Gflops (using mean Time) = 450.10
5293:Mean Gflops (using mean Time) = 440.69
5336:Mean Gflops (using mean Time) = 455.99
5379:Mean Gflops (using mean Time) = 477.14
5422:Mean Gflops (using mean Time) = 444.30
5465:Mean Gflops (using mean Time) = 450.52
5508:Mean Gflops (using mean Time) = 480.97
5551:Mean Gflops (using mean Time) = 456.26
5594:Mean Gflops (using mean Time) = 424.79
5637:Mean Gflops (using mean Time) = 434.39
5680:Mean Gflops (using mean Time) = 446.28

5723:Mean Gflops (using mean Time) = 50.61
5766:Mean Gflops (using mean Time) = 44.14
5809:Mean Gflops (using mean Time) = 41.45

5852:Mean Gflops (using mean Time) = 102.82
5895:Mean Gflops (using mean Time) = 86.70
5938:Mean Gflops (using mean Time) = 81.03


==> cf_src/overall/cholesky/cholesky_overall_20151223.dat <==
~/bin/host ~/cf_src/cholesky/tiled_hstreams
~/bin/dev ~/bin/host ~/cf_src/cholesky/tiled_hstreams
~/bin/host ~/cf_src/cholesky/tiled_hstreams
~/cf_src/cholesky/tiled_hstreams
datasets=4800,tiles=2,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 2, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1041.38 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 860.97 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 863.79 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 860.98 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 860.87 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 861.23 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 860.52 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 860.57 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 860.60 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 861.09 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 861.15 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 861.18 msec, stdDev Time = 0.95 msec,
Mean Gflops (using mean Time) = 42.81
datasets=4800,tiles=2,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 2, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1138.64 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 979.29 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 979.50 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 979.27 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 978.93 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 979.07 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 979.31 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 979.26 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 979.14 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 978.69 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 979.27 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 979.17 msec, stdDev Time = 0.23 msec,
Mean Gflops (using mean Time) = 37.65
datasets=4800,tiles=2,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 2, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1197.23 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1047.44 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1046.83 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1047.61 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1047.31 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1047.60 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1048.15 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1048.10 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1047.74 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1047.89 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1048.32 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1047.70 msec, stdDev Time = 0.45 msec,
Mean Gflops (using mean Time) = 35.19
datasets=4800,tiles=2,partitions=14
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 2, niter = 11

>>parameters: partitions=14, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1441.70 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1296.45 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1297.13 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1297.02 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1296.58 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1297.79 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1296.63 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1296.41 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1296.27 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1296.06 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1296.26 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1296.66 msec, stdDev Time = 0.52 msec,
Mean Gflops (using mean Time) = 28.43
datasets=4800,tiles=3,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 3, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 759.55 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 487.73 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 488.27 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 487.94 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 488.29 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 488.10 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 487.94 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 487.67 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 488.29 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 487.85 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 488.05 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 488.01 msec, stdDev Time = 0.23 msec,
Mean Gflops (using mean Time) = 75.54
datasets=4800,tiles=3,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 3, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 784.23 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 566.81 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 566.95 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 567.36 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 567.41 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 566.76 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 567.65 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 567.04 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 566.38 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 567.09 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 566.41 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 566.99 msec, stdDev Time = 0.42 msec,
Mean Gflops (using mean Time) = 65.02
datasets=4800,tiles=3,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 3, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 814.37 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 606.21 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 605.03 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 604.70 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 605.22 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 604.91 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 605.32 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 604.94 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 605.22 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 604.98 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 605.11 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 605.17 msec, stdDev Time = 0.41 msec,
Mean Gflops (using mean Time) = 60.92
datasets=4800,tiles=3,partitions=14
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 3, niter = 11

>>parameters: partitions=14, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 949.58 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 757.96 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 757.34 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 756.91 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 757.19 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 757.24 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 757.45 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 756.93 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 757.20 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 757.19 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 756.92 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 757.23 msec, stdDev Time = 0.32 msec,
Mean Gflops (using mean Time) = 48.68
datasets=4800,tiles=4,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 4, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 815.32 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 346.65 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 346.58 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 346.92 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 346.46 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 346.66 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 347.07 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 348.47 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 346.42 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 346.70 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 346.55 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 346.85 msec, stdDev Time = 0.60 msec,
Mean Gflops (using mean Time) = 106.28
datasets=4800,tiles=4,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 4, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 806.85 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 384.57 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 385.12 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 384.50 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 384.67 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 386.20 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 384.18 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 384.61 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 384.50 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 384.54 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 384.47 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 384.73 msec, stdDev Time = 0.56 msec,
Mean Gflops (using mean Time) = 95.82
datasets=4800,tiles=4,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 4, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 776.11 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 429.01 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 428.49 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 428.14 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 428.50 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 428.45 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 428.00 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 428.40 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 427.99 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 428.42 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 428.42 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 428.38 msec, stdDev Time = 0.29 msec,
Mean Gflops (using mean Time) = 86.05
datasets=4800,tiles=4,partitions=14
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 4, niter = 11

>>parameters: partitions=14, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 898.91 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 509.23 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 510.75 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 508.63 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 509.01 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 508.99 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 508.36 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 509.21 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 509.05 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 508.78 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 510.64 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 509.27 msec, stdDev Time = 0.80 msec,
Mean Gflops (using mean Time) = 72.39
datasets=4800,tiles=5,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 5, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 551.25 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 297.76 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 298.82 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 293.50 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 293.74 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 297.97 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 293.32 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 291.70 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 293.66 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 286.32 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 298.09 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 294.49 msec, stdDev Time = 3.84 msec,
Mean Gflops (using mean Time) = 125.18
datasets=4800,tiles=5,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 5, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 586.65 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 319.00 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 323.56 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 318.17 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 319.11 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 318.97 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 318.27 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 317.90 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 317.70 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 319.30 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 318.14 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 319.01 msec, stdDev Time = 1.69 msec,
Mean Gflops (using mean Time) = 115.56
datasets=4800,tiles=5,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 5, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 668.78 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 333.51 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 338.34 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 344.20 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 334.49 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 333.86 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 335.66 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 335.22 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 335.58 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 338.88 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 334.46 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 336.42 msec, stdDev Time = 3.26 msec,
Mean Gflops (using mean Time) = 109.58
datasets=4800,tiles=5,partitions=14
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 5, niter = 11

>>parameters: partitions=14, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 639.18 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 388.46 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 388.89 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 392.43 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 388.23 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 388.52 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 392.24 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 392.29 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 388.25 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 388.82 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 387.96 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 389.61 msec, stdDev Time = 1.89 msec,
Mean Gflops (using mean Time) = 94.62
datasets=4800,tiles=6,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 6, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 448.18 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 266.19 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 268.27 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 265.82 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 266.62 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 267.49 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 266.42 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 266.71 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 264.76 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 265.99 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 265.05 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 266.33 msec, stdDev Time = 1.05 msec,
Mean Gflops (using mean Time) = 138.41
datasets=4800,tiles=6,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 6, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 458.85 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 294.85 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 294.51 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 294.74 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 294.46 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 294.96 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 295.19 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 294.93 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 295.01 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 294.98 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 294.85 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 294.85 msec, stdDev Time = 0.23 msec,
Mean Gflops (using mean Time) = 125.03
datasets=4800,tiles=6,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 6, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 497.60 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 295.43 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 295.64 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 296.17 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 296.75 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 295.33 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 296.45 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 295.72 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 295.46 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 296.34 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 295.79 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 295.91 msec, stdDev Time = 0.49 msec,
Mean Gflops (using mean Time) = 124.58
datasets=4800,tiles=6,partitions=14
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 6, niter = 11

>>parameters: partitions=14, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 558.57 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 340.91 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 350.24 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 346.76 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 352.41 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 346.66 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 346.55 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 350.39 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 349.76 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 347.96 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 346.05 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 347.77 msec, stdDev Time = 3.20 msec,
Mean Gflops (using mean Time) = 106.00
datasets=4800,tiles=8,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 8, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 422.40 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 278.86 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 275.15 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 271.55 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 268.67 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 269.30 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 277.77 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 271.10 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 269.55 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 268.46 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 271.52 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 272.19 msec, stdDev Time = 3.77 msec,
Mean Gflops (using mean Time) = 135.43
datasets=4800,tiles=8,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 8, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 424.00 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 275.64 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 255.37 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 275.68 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 265.14 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 270.12 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 266.51 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 256.05 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 279.50 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 264.80 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 274.59 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 268.34 msec, stdDev Time = 8.30 msec,
Mean Gflops (using mean Time) = 137.38
datasets=4800,tiles=8,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 8, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 442.47 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 267.04 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 264.84 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 280.21 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 265.29 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 263.09 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 263.99 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 260.99 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 263.06 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 276.19 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 259.59 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 266.43 msec, stdDev Time = 6.62 msec,
Mean Gflops (using mean Time) = 138.36
datasets=4800,tiles=8,partitions=14
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 8, niter = 11

>>parameters: partitions=14, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 483.55 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 304.39 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 282.16 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 298.80 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 299.27 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 298.53 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 293.27 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 283.29 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 299.39 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 291.75 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 298.71 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 294.96 msec, stdDev Time = 7.32 msec,
Mean Gflops (using mean Time) = 124.98
datasets=4800,tiles=10,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 10, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 709.03 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 330.92 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 329.37 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 330.30 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 332.44 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 330.76 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 329.63 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 329.96 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 334.32 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 329.15 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 331.27 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 330.81 msec, stdDev Time = 1.58 msec,
Mean Gflops (using mean Time) = 111.43
datasets=4800,tiles=10,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 10, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 814.27 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 380.18 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 353.29 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 351.35 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 355.78 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 403.91 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 366.00 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 400.23 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 340.30 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 383.86 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 339.74 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 367.47 msec, stdDev Time = 23.42 msec,
Mean Gflops (using mean Time) = 100.32
datasets=4800,tiles=10,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 10, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 423.80 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 328.39 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 330.09 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 320.06 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 342.95 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 346.16 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 352.98 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 369.53 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 350.37 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 372.50 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 331.68 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 344.47 msec, stdDev Time = 17.48 msec,
Mean Gflops (using mean Time) = 107.02
datasets=4800,tiles=10,partitions=14
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 10, niter = 11

>>parameters: partitions=14, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 495.19 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 318.00 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 319.87 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 308.16 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 314.40 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 310.46 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 323.30 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 318.17 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 309.87 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 316.49 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 317.83 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 315.66 msec, stdDev Time = 4.85 msec,
Mean Gflops (using mean Time) = 116.79
datasets=4800,tiles=12,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 12, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 652.10 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 501.74 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 446.07 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 463.09 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 469.12 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 486.44 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 465.00 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 458.08 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 453.66 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 466.08 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 474.74 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 468.40 msec, stdDev Time = 16.14 msec,
Mean Gflops (using mean Time) = 78.70
datasets=4800,tiles=12,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 12, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 691.76 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 452.33 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 443.75 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 454.41 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 457.81 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 413.40 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 415.25 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 431.25 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 493.37 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 408.57 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 412.17 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 438.23 msec, stdDev Time = 27.22 msec,
Mean Gflops (using mean Time) = 84.12
datasets=4800,tiles=12,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 12, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 726.80 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 384.65 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 404.09 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 410.55 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 409.59 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 460.40 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 412.67 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 416.43 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 403.76 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 408.17 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 411.72 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 412.20 msec, stdDev Time = 19.04 msec,
Mean Gflops (using mean Time) = 89.43
datasets=4800,tiles=12,partitions=14
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 12, niter = 11

>>parameters: partitions=14, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 528.76 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 482.85 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 427.57 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 398.11 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 420.90 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 394.80 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 396.45 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 377.99 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 389.60 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 452.59 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 388.44 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 412.93 msec, stdDev Time = 33.21 msec,
Mean Gflops (using mean Time) = 89.27
datasets=4800,tiles=15,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 15, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 655.42 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 827.99 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 699.74 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 744.95 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 767.63 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 819.17 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 771.69 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 861.24 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 835.15 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 830.31 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 891.87 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 804.97 msec, stdDev Time = 57.91 msec,
Mean Gflops (using mean Time) = 45.80
datasets=4800,tiles=15,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 15, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 586.86 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 582.27 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 579.66 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 591.86 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 578.92 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 581.01 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 589.93 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 674.26 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 577.50 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 585.42 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 571.06 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 591.19 msec, stdDev Time = 29.81 msec,
Mean Gflops (using mean Time) = 62.36
datasets=4800,tiles=15,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 15, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 599.66 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 668.12 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 583.34 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 551.25 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 555.11 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 539.23 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 581.70 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 598.39 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 587.76 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 666.55 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 582.66 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 591.41 msec, stdDev Time = 44.07 msec,
Mean Gflops (using mean Time) = 62.33
datasets=4800,tiles=15,partitions=14
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 15, niter = 11

>>parameters: partitions=14, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 596.15 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 653.96 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 523.17 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 516.08 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 570.10 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 525.73 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 512.44 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 529.81 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 528.55 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 594.85 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 526.57 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 548.13 msec, stdDev Time = 45.31 msec,
Mean Gflops (using mean Time) = 67.25
datasets=4800,tiles=16,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 16, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 932.03 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 934.66 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 894.07 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 849.07 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 915.86 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 904.57 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 851.76 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 924.76 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 934.56 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1011.67 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 936.29 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 915.73 msec, stdDev Time = 46.61 msec,
Mean Gflops (using mean Time) = 40.26
datasets=4800,tiles=16,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 16, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 683.78 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 682.92 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 665.46 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 689.43 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 684.10 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 677.49 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 682.73 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 751.83 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 688.47 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 661.61 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 660.07 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 684.41 msec, stdDev Time = 26.06 msec,
Mean Gflops (using mean Time) = 53.86
datasets=4800,tiles=16,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 16, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 680.17 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 682.28 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 655.17 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 685.15 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 686.11 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 645.94 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 656.59 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 688.68 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 664.65 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 654.37 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 684.52 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 670.35 msec, stdDev Time = 16.50 msec,
Mean Gflops (using mean Time) = 54.99
datasets=4800,tiles=16,partitions=14
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 16, niter = 11

>>parameters: partitions=14, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 618.87 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 599.89 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 584.34 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 592.00 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 604.33 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 592.24 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 601.29 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 611.86 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 603.48 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 766.81 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 615.32 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 617.16 msec, stdDev Time = 53.40 msec,
Mean Gflops (using mean Time) = 59.73
datasets=4800,tiles=20,partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 20, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1322.56 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1520.39 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1449.65 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1306.01 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1190.17 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1384.16 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1163.34 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1383.21 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1206.55 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1407.55 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1355.97 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1336.70 msec, stdDev Time = 118.19 msec,
Mean Gflops (using mean Time) = 27.58
datasets=4800,tiles=20,partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 20, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1112.78 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1113.80 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1111.91 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1108.55 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1134.62 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1128.37 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1124.20 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1113.63 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1115.83 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1097.87 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1119.49 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1116.83 msec, stdDev Time = 10.46 msec,
Mean Gflops (using mean Time) = 33.01
datasets=4800,tiles=20,partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 20, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1179.94 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1139.42 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1101.22 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1067.16 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1115.31 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1080.54 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1111.61 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1230.36 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1103.13 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1108.48 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1094.36 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1115.16 msec, stdDev Time = 44.96 msec,
Mean Gflops (using mean Time) = 33.06
datasets=4800,tiles=20,partitions=14
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 20, niter = 11

>>parameters: partitions=14, streams=1

Iteration = 0


==> cf_src/overall/cholesky/cholesky_overall_sp.dat <==
47:Mean Gflops (using mean Time) = 48.93
90:Mean Gflops (using mean Time) = 82.91
133:Mean Gflops (using mean Time) = 108.50
176:Mean Gflops (using mean Time) = 100.97
219:Mean Gflops (using mean Time) = 100.27
262:Mean Gflops (using mean Time) = 84.08
305:Mean Gflops (using mean Time) = 51.49
348:Mean Gflops (using mean Time) = 47.57
391:Mean Gflops (using mean Time) = 40.65
434:Mean Gflops (using mean Time) = 35.38
477:Mean Gflops (using mean Time) = 23.56
520:Mean Gflops (using mean Time) = 52.11
563:Mean Gflops (using mean Time) = 98.20
606:Mean Gflops (using mean Time) = 135.11
649:Mean Gflops (using mean Time) = 162.87
692:Mean Gflops (using mean Time) = 174.08
735:Mean Gflops (using mean Time) = 135.16
778:Mean Gflops (using mean Time) = 123.94
821:Mean Gflops (using mean Time) = 119.10
864:Mean Gflops (using mean Time) = 70.57
907:Mean Gflops (using mean Time) = 64.92
950:Mean Gflops (using mean Time) = 57.37

993:Mean Gflops (using mean Time) = 54.62
1036:Mean Gflops (using mean Time) = 104.92
1079:Mean Gflops (using mean Time) = 158.92
1122:Mean Gflops (using mean Time) = 190.18
1165:Mean Gflops (using mean Time) = 218.67
1208:Mean Gflops (using mean Time) = 221.53
1251:Mean Gflops (using mean Time) = 172.69
1294:Mean Gflops (using mean Time) = 169.17
1337:Mean Gflops (using mean Time) = 150.99
1380:Mean Gflops (using mean Time) = 145.46
1423:Mean Gflops (using mean Time) = 86.79

1466:Mean Gflops (using mean Time) = 55.33
1509:Mean Gflops (using mean Time) = 108.04
1552:Mean Gflops (using mean Time) = 166.55
1595:Mean Gflops (using mean Time) = 223.20
1638:Mean Gflops (using mean Time) = 236.80
1681:Mean Gflops (using mean Time) = 241.43
1724:Mean Gflops (using mean Time) = 258.38
1767:Mean Gflops (using mean Time) = 192.93
1810:Mean Gflops (using mean Time) = 197.28
1853:Mean Gflops (using mean Time) = 167.38
1896:Mean Gflops (using mean Time) = 166.73

1939:Mean Gflops (using mean Time) = 56.73
1982:Mean Gflops (using mean Time) = 112.74
2025:Mean Gflops (using mean Time) = 173.41
2068:Mean Gflops (using mean Time) = 234.08
2111:Mean Gflops (using mean Time) = 278.75
2154:Mean Gflops (using mean Time) = 284.47
2197:Mean Gflops (using mean Time) = 293.63
2240:Mean Gflops (using mean Time) = 286.24
2283:Mean Gflops (using mean Time) = 223.22
2326:Mean Gflops (using mean Time) = 208.58
2369:Mean Gflops (using mean Time) = 197.27

2412:Mean Gflops (using mean Time) = 57.35
2455:Mean Gflops (using mean Time) = 114.86
2498:Mean Gflops (using mean Time) = 181.41
2541:Mean Gflops (using mean Time) = 246.64
2584:Mean Gflops (using mean Time) = 288.11
2627:Mean Gflops (using mean Time) = 334.93
2670:Mean Gflops (using mean Time) = 337.04
2713:Mean Gflops (using mean Time) = 310.05
2756:Mean Gflops (using mean Time) = 306.42
2799:Mean Gflops (using mean Time) = 285.54
2842:Mean Gflops (using mean Time) = 244.66

2885:Mean Gflops (using mean Time) = 58.07
2928:Mean Gflops (using mean Time) = 116.12
2971:Mean Gflops (using mean Time) = 186.24
3014:Mean Gflops (using mean Time) = 255.92
3057:Mean Gflops (using mean Time) = 306.59
3100:Mean Gflops (using mean Time) = 363.18
3143:Mean Gflops (using mean Time) = 337.80
3186:Mean Gflops (using mean Time) = 360.90
3229:Mean Gflops (using mean Time) = 338.12
3272:Mean Gflops (using mean Time) = 333.04
3315:Mean Gflops (using mean Time) = 262.03

3358:Mean Gflops (using mean Time) = 58.27
3401:Mean Gflops (using mean Time) = 117.85
3444:Mean Gflops (using mean Time) = 186.44
3487:Mean Gflops (using mean Time) = 266.49
3530:Mean Gflops (using mean Time) = 316.12
3573:Mean Gflops (using mean Time) = 354.14
3616:Mean Gflops (using mean Time) = 411.67
3659:Mean Gflops (using mean Time) = 362.27
3702:Mean Gflops (using mean Time) = 364.54
3745:Mean Gflops (using mean Time) = 335.01
3788:Mean Gflops (using mean Time) = 349.25


==> cf_src/overall/cholesky/cholesky_partitions_20151223.dat <==
~/bin/host ~/cf_src/cholesky/tiled_hstreams
~/bin/dev ~/bin/host ~/cf_src/cholesky/tiled_hstreams
~/bin/host ~/cf_src/cholesky/tiled_hstreams
~/cf_src/cholesky/tiled_hstreams
partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2117.92 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1743.50 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1756.35 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1743.29 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1743.85 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1744.42 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1740.83 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1741.96 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1742.65 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1734.95 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1741.78 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1743.36 msec, stdDev Time = 5.29 msec,
Mean Gflops (using mean Time) = 169.16
partitions=2
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=2, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2014.59 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1901.05 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1898.86 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1905.05 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1900.79 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1882.64 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1896.80 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1901.76 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1894.04 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1902.69 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1891.87 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1897.56 msec, stdDev Time = 6.60 msec,
Mean Gflops (using mean Time) = 155.42
partitions=3
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=3, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1520.54 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1527.88 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1811.19 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1884.67 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1785.17 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1593.89 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1536.02 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1416.27 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1892.01 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1853.79 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1441.20 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1674.21 msec, stdDev Time = 189.40 msec,
Mean Gflops (using mean Time) = 176.15
partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1247.70 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1030.24 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1026.55 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1031.56 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1036.54 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1017.75 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1029.25 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1018.60 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1043.95 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1022.88 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1027.75 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1028.51 msec, stdDev Time = 7.93 msec,
Mean Gflops (using mean Time) = 286.74
partitions=5
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=5, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2773.48 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2278.33 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2321.10 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2786.22 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2689.43 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2535.19 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2963.71 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 3186.70 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2583.65 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2926.91 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2892.30 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2716.35 msec, stdDev Time = 290.94 msec,
Mean Gflops (using mean Time) = 108.57
partitions=6
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=6, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 3137.35 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2409.14 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2405.37 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2707.31 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2647.43 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2834.60 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2305.78 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2458.21 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2633.75 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2986.82 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2368.28 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2575.67 msec, stdDev Time = 223.19 msec,
Mean Gflops (using mean Time) = 114.50
partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1294.15 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1081.03 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1068.21 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1071.62 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1073.07 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1078.58 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1069.18 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1071.49 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1070.57 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1070.26 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1069.27 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1072.33 msec, stdDev Time = 4.22 msec,
Mean Gflops (using mean Time) = 275.02
partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1257.22 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1040.99 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1044.89 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1041.35 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1033.07 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1036.68 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1035.91 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1050.06 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1032.94 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1032.26 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1034.35 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1038.25 msec, stdDev Time = 5.91 msec,
Mean Gflops (using mean Time) = 284.05
partitions=9
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=9, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2540.31 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2322.05 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2321.59 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2113.50 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2355.87 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2247.86 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2449.20 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2338.00 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2458.38 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2457.73 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2246.09 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2331.03 msec, stdDev Time = 109.81 msec,
Mean Gflops (using mean Time) = 126.52
partitions=10
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=10, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2515.55 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2155.94 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2459.12 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2265.16 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1933.85 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2009.65 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2064.34 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1969.06 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2141.84 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2320.75 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2121.74 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2144.14 msec, stdDev Time = 165.00 msec,
Mean Gflops (using mean Time) = 137.54
partitions=11
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=11, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2372.41 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1968.95 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2023.31 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1652.27 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1637.71 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1694.98 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1823.76 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1754.45 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2178.68 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1640.33 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1853.30 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1822.77 msec, stdDev Time = 184.63 msec,
Mean Gflops (using mean Time) = 161.79
partitions=12
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=12, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2568.97 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2046.40 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2231.11 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2146.72 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2100.59 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2016.09 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2071.05 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2145.28 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1983.27 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2194.09 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2276.06 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2121.07 msec, stdDev Time = 94.99 msec,
Mean Gflops (using mean Time) = 139.04
partitions=13
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=13, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2827.81 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2294.14 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2310.77 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2518.05 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2300.12 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2169.83 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2271.44 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2238.98 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2211.43 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2318.42 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2283.48 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2291.67 msec, stdDev Time = 92.46 msec,
Mean Gflops (using mean Time) = 128.69
partitions=14
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=14, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1382.65 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1105.66 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1098.43 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1082.80 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1100.90 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1082.34 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1119.76 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1103.50 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1106.29 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1092.06 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1110.09 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1100.18 msec, stdDev Time = 11.78 msec,
Mean Gflops (using mean Time) = 268.06
partitions=15
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=15, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1962.62 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1857.16 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1943.19 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1744.23 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1936.62 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2108.11 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2149.68 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2087.35 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2126.25 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1985.87 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2093.30 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2003.18 msec, stdDev Time = 133.14 msec,
Mean Gflops (using mean Time) = 147.22
partitions=16
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=16, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2432.68 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1989.81 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1950.09 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1998.60 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1983.98 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2079.63 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2098.09 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1963.36 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1919.59 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2099.88 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1960.81 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2004.38 msec, stdDev Time = 64.93 msec,
Mean Gflops (using mean Time) = 147.13
partitions=17
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=17, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2750.74 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2270.14 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2404.83 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2154.01 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2232.60 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2198.17 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2168.95 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2318.86 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2358.94 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2248.81 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2275.28 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2263.06 msec, stdDev Time = 80.76 msec,
Mean Gflops (using mean Time) = 130.32
partitions=18
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=18, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2486.39 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1839.14 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1953.43 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1936.98 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1908.07 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1922.28 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1999.29 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1835.42 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1923.21 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1953.67 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1919.54 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1919.10 msec, stdDev Time = 50.19 msec,
Mean Gflops (using mean Time) = 153.67
partitions=19
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=19, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1506.08 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1459.45 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1359.34 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1306.25 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1156.83 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1323.05 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1324.85 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1309.96 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1290.22 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1248.47 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1368.73 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1314.71 msec, stdDev Time = 78.91 msec,
Mean Gflops (using mean Time) = 224.32
partitions=20
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=20, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2195.51 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2092.02 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1994.84 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1735.75 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2055.89 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1696.32 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1614.50 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1705.18 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1822.00 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1832.54 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1650.49 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1819.95 msec, stdDev Time = 172.21 msec,
Mean Gflops (using mean Time) = 162.04
partitions=21
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=21, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2574.60 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2143.82 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1980.40 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2119.59 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1912.95 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1969.08 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2203.74 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1999.07 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1903.04 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1946.92 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1934.85 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2011.35 msec, stdDev Time = 105.72 msec,
Mean Gflops (using mean Time) = 146.62
partitions=22
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=22, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2244.92 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1869.75 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1793.40 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1831.16 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1747.40 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1815.58 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1901.56 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1765.47 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1820.69 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1749.37 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1682.10 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1797.65 msec, stdDev Time = 64.32 msec,
Mean Gflops (using mean Time) = 164.05
partitions=23
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=23, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2503.40 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2074.11 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1984.28 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1970.37 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1936.27 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1927.79 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1927.02 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1933.96 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1899.89 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2015.30 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1998.06 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1966.71 msec, stdDev Time = 52.45 msec,
Mean Gflops (using mean Time) = 149.95
partitions=24
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=24, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2621.44 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2059.38 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2187.30 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2111.89 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2136.11 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2058.14 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2158.40 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2002.19 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2022.02 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2174.91 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2032.39 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2094.27 msec, stdDev Time = 67.81 msec,
Mean Gflops (using mean Time) = 140.82
partitions=25
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=25, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2844.38 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2237.69 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2207.41 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2280.90 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2222.03 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2259.68 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2173.03 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2277.30 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2253.86 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2346.02 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2271.56 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2252.95 msec, stdDev Time = 47.23 msec,
Mean Gflops (using mean Time) = 130.90
partitions=26
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=26, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2565.03 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2020.06 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2060.09 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2020.80 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1977.20 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2175.76 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1982.54 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2019.27 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1936.29 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2041.98 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2056.87 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2029.09 msec, stdDev Time = 64.23 msec,
Mean Gflops (using mean Time) = 145.34
partitions=27
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=27, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2146.09 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1713.72 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1744.38 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1743.54 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1794.48 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1803.62 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1835.08 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1781.82 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1893.21 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1824.23 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1820.49 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1795.46 msec, stdDev Time = 52.51 msec,
Mean Gflops (using mean Time) = 164.25
partitions=28
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=28, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1596.25 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1295.56 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1319.77 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1294.71 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1289.76 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1320.20 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1315.14 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1310.89 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1319.58 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1301.69 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1294.48 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1306.18 msec, stdDev Time = 12.18 msec,
Mean Gflops (using mean Time) = 225.78
partitions=29
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=29, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1909.25 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1392.58 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1373.57 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1319.73 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1405.95 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1432.19 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1386.11 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1358.44 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1359.48 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1354.94 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1329.67 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1371.27 msec, stdDev Time = 34.24 msec,
Mean Gflops (using mean Time) = 215.07
partitions=30
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=30, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1987.02 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1574.88 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1610.99 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1475.28 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1725.60 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1594.56 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1548.55 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1546.19 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1505.43 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1624.35 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1404.92 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1561.08 msec, stdDev Time = 88.25 msec,
Mean Gflops (using mean Time) = 188.92
partitions=31
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=31, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2354.88 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1740.26 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1788.88 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1821.49 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1790.48 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1855.33 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1619.96 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1694.95 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1620.40 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1683.75 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1642.42 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1725.79 msec, stdDev Time = 85.82 msec,
Mean Gflops (using mean Time) = 170.89
partitions=32
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=32, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2663.33 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2176.70 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1922.22 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1881.29 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2111.48 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2238.46 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1952.24 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1826.73 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1922.63 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2042.67 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1788.95 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1986.34 msec, stdDev Time = 150.35 msec,
Mean Gflops (using mean Time) = 148.47
partitions=33
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=33, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2452.08 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1891.99 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1864.45 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1885.94 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1942.61 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1905.32 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1876.77 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1950.26 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1896.83 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1879.22 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1944.62 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1903.80 msec, stdDev Time = 31.13 msec,
Mean Gflops (using mean Time) = 154.91
partitions=34
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=34, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2433.01 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2007.55 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1884.61 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1959.53 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1884.73 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1901.99 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1846.28 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1875.63 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1885.01 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1914.87 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1922.31 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1908.25 msec, stdDev Time = 46.34 msec,
Mean Gflops (using mean Time) = 154.55
partitions=35
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=35, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2495.22 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1992.32 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1994.33 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2027.80 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1951.06 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1999.98 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1923.50 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1997.05 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1942.49 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1911.45 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1948.38 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1968.84 msec, stdDev Time = 38.33 msec,
Mean Gflops (using mean Time) = 149.79
partitions=36
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=36, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2492.48 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1952.54 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1962.51 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1961.57 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1987.97 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1942.93 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1924.77 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1973.32 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1952.04 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1959.28 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1933.75 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1955.07 msec, stdDev Time = 18.46 msec,
Mean Gflops (using mean Time) = 150.84
partitions=37
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=37, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2582.15 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1977.99 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2082.23 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1989.96 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2040.16 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2059.77 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1962.05 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2027.49 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1964.10 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2008.25 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2010.02 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2012.20 msec, stdDev Time = 40.41 msec,
Mean Gflops (using mean Time) = 146.56
partitions=38
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=38, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2671.30 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2079.37 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2048.29 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2051.68 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2007.18 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2014.30 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2036.54 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2100.02 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1974.71 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2053.58 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2060.42 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2042.61 msec, stdDev Time = 36.37 msec,
Mean Gflops (using mean Time) = 144.38
partitions=39
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=39, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2787.80 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2215.25 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2105.94 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2107.33 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2077.86 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2112.44 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2061.39 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2125.15 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2070.52 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2086.06 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2041.02 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2100.30 msec, stdDev Time = 47.93 msec,
Mean Gflops (using mean Time) = 140.41
partitions=40
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=40, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2698.84 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2114.61 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2077.92 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2043.83 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2129.04 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2072.26 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2113.97 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2097.28 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2031.56 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2151.55 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2138.46 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2097.05 msec, stdDev Time = 40.01 msec,
Mean Gflops (using mean Time) = 140.63
partitions=41
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=41, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2921.83 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2120.42 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2227.47 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2178.06 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2126.08 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2109.42 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2104.51 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2102.86 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2253.65 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2139.81 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2126.38 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2148.87 msec, stdDev Time = 53.30 msec,
Mean Gflops (using mean Time) = 137.24
partitions=42
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=42, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2929.54 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2164.20 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2147.75 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2198.06 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2216.83 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2222.30 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2219.31 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2174.45 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2164.29 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2127.98 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2086.99 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2172.22 msec, stdDev Time = 43.89 msec,
Mean Gflops (using mean Time) = 135.77
partitions=43
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=43, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 3050.09 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2299.00 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2262.62 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2230.91 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2218.93 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2202.44 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2295.54 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2206.84 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2210.55 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2197.82 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2215.68 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2234.03 msec, stdDev Time = 38.00 msec,
Mean Gflops (using mean Time) = 132.01
partitions=44
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=44, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 3032.70 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2279.76 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2201.90 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2212.07 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2218.45 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2160.29 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2253.30 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2225.94 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2285.53 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2232.71 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2279.35 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2234.93 msec, stdDev Time = 40.03 msec,
Mean Gflops (using mean Time) = 131.96
partitions=45
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=45, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 3145.83 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2322.11 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2262.01 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2228.08 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2254.11 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2257.78 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2374.26 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2366.38 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2276.48 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2291.18 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2277.23 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2290.96 msec, stdDev Time = 48.59 msec,
Mean Gflops (using mean Time) = 128.73
partitions=46
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=46, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 3171.98 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2251.00 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2268.01 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2371.48 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2206.43 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2357.68 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2334.35 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2289.88 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2174.50 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2196.54 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2257.04 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2270.69 msec, stdDev Time = 67.99 msec,
Mean Gflops (using mean Time) = 129.88
partitions=47
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=47, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 3097.58 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2260.32 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2211.33 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2278.12 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2254.51 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2247.28 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2256.58 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2255.19 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2279.24 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2276.79 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2244.90 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2256.43 msec, stdDev Time = 20.21 msec,
Mean Gflops (using mean Time) = 130.70
partitions=48
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=48, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 3045.08 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2195.52 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2169.79 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2151.54 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2226.81 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2253.75 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2192.53 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2232.85 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2228.03 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2276.80 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2132.91 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2206.05 msec, stdDev Time = 45.76 msec,
Mean Gflops (using mean Time) = 133.68
partitions=49
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=49, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 3008.05 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2137.76 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2091.79 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2115.10 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2096.33 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2105.80 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2153.82 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2180.98 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2174.71 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2213.96 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2179.00 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2144.93 msec, stdDev Time = 41.96 msec,
Mean Gflops (using mean Time) = 137.49
partitions=50
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=50, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2897.73 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2140.77 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2153.12 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2098.91 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2092.09 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2082.52 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2092.64 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2068.90 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2180.74 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2076.06 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2091.58 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2107.73 msec, stdDev Time = 37.18 msec,
Mean Gflops (using mean Time) = 139.92
partitions=51
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=51, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2747.05 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2139.91 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2068.70 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2052.52 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2020.67 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2010.73 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2039.82 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2106.44 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2021.81 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2141.53 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2060.91 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2066.30 msec, stdDev Time = 48.03 msec,
Mean Gflops (using mean Time) = 142.72
partitions=52
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=52, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2912.48 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2043.50 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1989.68 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2007.92 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2002.33 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1976.73 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1966.12 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1976.50 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2063.86 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1931.97 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1950.55 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1990.92 msec, stdDev Time = 40.33 msec,
Mean Gflops (using mean Time) = 148.13
partitions=53
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=53, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2719.38 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1915.11 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1956.47 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1962.09 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1929.72 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1957.54 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2011.13 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1884.77 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1978.98 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2029.72 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1901.01 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1952.65 msec, stdDev Time = 46.42 msec,
Mean Gflops (using mean Time) = 151.03
partitions=54
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=54, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2540.73 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1827.20 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1863.67 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1869.65 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1919.56 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1802.55 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1819.39 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1874.49 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1898.67 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1949.73 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1956.38 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1878.13 msec, stdDev Time = 53.17 msec,
Mean Gflops (using mean Time) = 157.02
partitions=55
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=55, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2349.79 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1808.32 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1851.40 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1720.88 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1764.93 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1855.99 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1817.60 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1757.05 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1780.94 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1815.07 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1778.00 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1795.02 msec, stdDev Time = 42.58 msec,
Mean Gflops (using mean Time) = 164.29
partitions=56
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=56, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2327.89 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1785.59 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1784.39 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1777.11 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1781.84 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1784.24 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1785.79 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1768.37 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1778.94 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1777.40 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1779.11 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1780.28 msec, stdDev Time = 5.34 msec,
Mean Gflops (using mean Time) = 165.65


==> cf_src/overall/cholesky/cholesky_tiles_20151223.dat <==
~/bin/host ~/cf_src/cholesky/tiled_hstreams
~/bin/dev ~/bin/host ~/cf_src/cholesky/tiled_hstreams
~/bin/host ~/cf_src/cholesky/tiled_hstreams
~/cf_src/cholesky/tiled_hstreams
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 2, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 6999.94 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 6233.90 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 6231.98 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 6231.26 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 6232.64 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 6232.57 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 6230.58 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 6231.17 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 6233.77 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 6232.32 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 6233.52 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 6232.37 msec, stdDev Time = 1.14 msec,
Mean Gflops (using mean Time) = 47.32
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 3, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 7541.95 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 3208.73 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 7173.19 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 3209.74 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 3208.86 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 3209.35 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 3211.24 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 3209.63 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 3208.94 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 3207.63 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 3208.68 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 3605.60 msec, stdDev Time = 1253.53 msec,
Mean Gflops (using mean Time) = 81.79
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 4, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 4187.04 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2039.58 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2040.53 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2041.25 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2039.85 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2040.81 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2040.29 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2039.33 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2040.76 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2040.68 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2040.42 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2040.35 msec, stdDev Time = 0.60 msec,
Mean Gflops (using mean Time) = 144.54
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 5, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2640.03 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1500.69 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1500.33 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1492.69 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1500.02 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1491.04 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1491.49 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1491.92 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1491.43 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1499.82 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1492.07 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1495.15 msec, stdDev Time = 4.39 msec,
Mean Gflops (using mean Time) = 197.25
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 6, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2088.93 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1224.10 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1226.57 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1226.10 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1224.04 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1225.53 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1226.65 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1224.70 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1225.72 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1226.65 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1225.97 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1225.60 msec, stdDev Time = 1.00 msec,
Mean Gflops (using mean Time) = 240.63
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 8, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1791.96 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1034.22 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1034.90 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1035.65 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1035.31 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1033.94 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1035.80 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1034.10 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1034.61 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1035.47 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1034.85 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1034.88 msec, stdDev Time = 0.66 msec,
Mean Gflops (using mean Time) = 284.97
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 10, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1356.53 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1024.56 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1024.89 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1026.42 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1025.22 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1034.61 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1026.44 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1034.03 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1026.72 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1025.85 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1026.84 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1027.56 msec, stdDev Time = 3.65 msec,
Mean Gflops (using mean Time) = 287.00
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1237.85 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1026.17 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1023.12 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1057.96 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1048.40 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1013.84 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1052.65 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1044.80 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1026.94 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1027.72 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1056.76 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1037.83 msec, stdDev Time = 15.96 msec,
Mean Gflops (using mean Time) = 284.16
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 15, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1361.03 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1216.71 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1197.43 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1196.15 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1209.61 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1206.02 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1210.50 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1215.21 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1197.87 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1189.79 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1205.77 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1204.51 msec, stdDev Time = 8.88 msec,
Mean Gflops (using mean Time) = 244.84
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 16, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1717.89 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1347.24 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1340.57 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1342.30 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1343.54 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1339.24 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1340.81 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1326.01 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1329.36 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1331.60 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1338.41 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1337.91 msec, stdDev Time = 6.75 msec,
Mean Gflops (using mean Time) = 220.43
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 20, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1715.50 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1592.68 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1651.63 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1588.95 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1582.39 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1651.21 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1622.23 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1605.68 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1616.16 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1596.39 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1636.63 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1614.39 msec, stdDev Time = 25.48 msec,
Mean Gflops (using mean Time) = 182.68


==> cf_src/overall/cholesky/log_streams_per_place_20151221.dat <==
~/bin/host ~/cf_src/cholesky/tiled_hstreams
~/bin/dev ~/bin/host ~/cf_src/cholesky/tiled_hstreams
~/bin/host ~/cf_src/cholesky/tiled_hstreams
~/cf_src/cholesky/tiled_hstreams
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 6, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2130.72 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1348.22 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1349.67 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1349.05 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1347.87 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1347.18 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1349.73 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1347.95 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1348.75 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1346.90 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1347.35 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1348.27 msec, stdDev Time = 1.01 msec,
Mean Gflops (using mean Time) = 218.73
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 6, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2054.93 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1224.53 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1222.83 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1223.67 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1221.40 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1224.37 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1223.70 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1224.85 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1223.77 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1225.36 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1225.39 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1223.99 msec, stdDev Time = 1.22 msec,
Mean Gflops (using mean Time) = 240.94
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 6, niter = 11

>>parameters: partitions=1, streams=2

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2074.38 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1349.27 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1349.28 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1348.47 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1349.23 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1349.14 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1348.53 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1348.07 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1348.20 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1349.81 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1346.88 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1348.69 msec, stdDev Time = 0.85 msec,
Mean Gflops (using mean Time) = 218.67
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 6, niter = 11

>>parameters: partitions=4, streams=2

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2123.65 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1223.45 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1222.15 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1223.52 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1222.86 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1223.07 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1222.28 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1222.60 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1222.74 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1223.91 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1222.65 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1222.92 msec, stdDev Time = 0.56 msec,
Mean Gflops (using mean Time) = 241.15
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 6, niter = 11

>>parameters: partitions=1, streams=3

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2113.65 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1347.21 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1349.91 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1349.66 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1348.13 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1348.99 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1350.37 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1351.06 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1348.75 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1349.68 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1350.89 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1349.46 msec, stdDev Time = 1.21 msec,
Mean Gflops (using mean Time) = 218.54
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 6, niter = 11

>>parameters: partitions=4, streams=3

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2097.49 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1215.89 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1222.19 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1219.74 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1222.06 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1221.97 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1221.62 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1216.84 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1222.28 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1214.45 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1221.45 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1219.85 msec, stdDev Time = 2.99 msec,
Mean Gflops (using mean Time) = 241.76
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 6, niter = 11

>>parameters: partitions=1, streams=4

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1742.53 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1345.02 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1344.78 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1343.68 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1343.35 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1347.15 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1346.12 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1346.07 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1344.78 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1344.96 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1344.20 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1345.01 msec, stdDev Time = 1.17 msec,
Mean Gflops (using mean Time) = 219.26
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 6, niter = 11

>>parameters: partitions=4, streams=4

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2080.93 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1224.23 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1222.45 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1223.71 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1216.69 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1223.69 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1220.75 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1219.05 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1221.99 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1224.95 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1224.82 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1222.23 msec, stdDev Time = 2.70 msec,
Mean Gflops (using mean Time) = 241.29
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 6, niter = 11

>>parameters: partitions=1, streams=5

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2137.86 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1346.10 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1344.08 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1344.88 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1347.76 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1346.87 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1344.78 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1344.94 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1346.77 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1344.52 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1345.27 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1345.60 msec, stdDev Time = 1.21 msec,
Mean Gflops (using mean Time) = 219.17
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 6, niter = 11

>>parameters: partitions=4, streams=5

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2102.34 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1221.70 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1221.17 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1223.37 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1222.61 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1221.48 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1221.44 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1221.45 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1222.20 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1221.38 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1222.32 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1221.91 msec, stdDev Time = 0.70 msec,
Mean Gflops (using mean Time) = 241.35
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 6, niter = 11

>>parameters: partitions=1, streams=6

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1734.68 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1346.35 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1344.35 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1345.64 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1345.69 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1348.17 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1345.99 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1346.95 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1346.69 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1347.52 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1346.84 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1346.42 msec, stdDev Time = 1.08 msec,
Mean Gflops (using mean Time) = 219.03
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 6, niter = 11

>>parameters: partitions=4, streams=6

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2079.45 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1222.09 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1222.29 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1219.10 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1221.24 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1217.78 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1220.58 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1215.40 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1219.62 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1221.79 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1217.00 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1219.69 msec, stdDev Time = 2.35 msec,
Mean Gflops (using mean Time) = 241.79
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 6, niter = 11

>>parameters: partitions=1, streams=7

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1737.27 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1346.61 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1343.64 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1344.22 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1345.99 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1347.06 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1344.65 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1345.50 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1343.34 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1342.76 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1345.90 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1344.97 msec, stdDev Time = 1.46 msec,
Mean Gflops (using mean Time) = 219.27
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 6, niter = 11

>>parameters: partitions=4, streams=7

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2096.21 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1222.47 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1224.49 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1224.21 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1222.79 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1221.90 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1221.29 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1225.02 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1224.23 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1222.48 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1222.46 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1223.13 msec, stdDev Time = 1.25 msec,
Mean Gflops (using mean Time) = 241.11
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 6, niter = 11

>>parameters: partitions=1, streams=8

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1740.97 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1344.58 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1346.04 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1346.80 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1345.44 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1346.76 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1348.60 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1347.91 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1346.38 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1346.03 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1345.40 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1346.40 msec, stdDev Time = 1.20 msec,
Mean Gflops (using mean Time) = 219.04
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 6, niter = 11

>>parameters: partitions=4, streams=8

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2021.74 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1223.40 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1222.10 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1222.71 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1224.30 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1223.00 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1224.51 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1222.96 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1223.37 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1221.90 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1223.82 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1223.21 msec, stdDev Time = 0.86 msec,
Mean Gflops (using mean Time) = 241.10
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 6, niter = 11

>>parameters: partitions=1, streams=9

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2106.01 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1346.55 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1345.35 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1345.11 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1344.74 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1345.59 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1346.05 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1346.53 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1345.65 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1346.08 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1347.06 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1345.87 msec, stdDev Time = 0.72 msec,
Mean Gflops (using mean Time) = 219.12
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 6, niter = 11

>>parameters: partitions=4, streams=9

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2144.10 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1217.13 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1222.04 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1223.74 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1223.29 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1226.19 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1222.71 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1221.32 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1222.46 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1223.79 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1223.47 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1222.61 msec, stdDev Time = 2.33 msec,
Mean Gflops (using mean Time) = 241.21
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 6, niter = 11

>>parameters: partitions=1, streams=10

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2157.08 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1346.16 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1346.71 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1347.51 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1344.46 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1346.35 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1346.04 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1346.83 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1346.08 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1344.13 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1344.79 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1345.90 msec, stdDev Time = 1.10 msec,
Mean Gflops (using mean Time) = 219.12
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 6, niter = 11

>>parameters: partitions=4, streams=10

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2161.28 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1223.64 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1223.38 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1224.31 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1223.67 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1224.48 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1223.56 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1222.57 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1222.70 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1222.55 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1223.98 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1223.48 msec, stdDev Time = 0.69 msec,
Mean Gflops (using mean Time) = 241.04


==> cf_src/overall/cholesky/runit_sp_20151225.dat <==
~/bin/host ~/cf_src/cholesky/tiled_hstreams
~/bin/dev ~/bin/host ~/cf_src/cholesky/tiled_hstreams
~/bin/host ~/cf_src/cholesky/tiled_hstreams
~/cf_src/cholesky/tiled_hstreams
datasets=4800,tiles=2,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 2, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1090.54 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 753.26 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 753.21 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 752.98 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 753.36 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 753.36 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 753.26 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 753.21 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 752.88 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 755.21 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 753.53 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 753.43 msec, stdDev Time = 0.66 msec,
Mean Gflops (using mean Time) = 48.93
datasets=4800,tiles=3,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 3, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 666.53 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 444.67 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 444.44 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 445.20 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 444.14 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 444.30 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 444.41 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 444.48 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 444.86 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 444.34 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 445.29 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 444.61 msec, stdDev Time = 0.39 msec,
Mean Gflops (using mean Time) = 82.91
datasets=4800,tiles=4,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 4, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 620.16 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 339.86 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 339.63 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 339.71 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 339.95 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 339.91 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 340.11 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 339.83 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 339.74 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 339.76 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 339.21 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 339.77 msec, stdDev Time = 0.24 msec,
Mean Gflops (using mean Time) = 108.50
datasets=4800,tiles=5,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 5, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 615.19 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 366.32 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 364.76 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 364.69 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 364.32 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 363.94 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 366.06 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 364.91 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 365.23 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 365.93 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 364.95 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 365.11 msec, stdDev Time = 0.78 msec,
Mean Gflops (using mean Time) = 100.97
datasets=4800,tiles=6,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 6, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 532.40 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 366.07 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 369.66 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 369.93 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 370.65 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 364.87 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 372.39 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 370.99 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 355.76 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 365.94 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 370.30 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 367.66 msec, stdDev Time = 4.87 msec,
Mean Gflops (using mean Time) = 100.27
datasets=4800,tiles=8,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 8, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 590.74 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 437.38 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 438.70 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 438.20 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 439.23 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 437.21 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 436.88 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 440.18 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 438.91 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 439.17 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 438.33 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 438.42 msec, stdDev Time = 1.03 msec,
Mean Gflops (using mean Time) = 84.08
datasets=4800,tiles=10,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 10, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 814.33 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 714.48 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 717.04 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 710.24 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 719.36 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 718.40 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 717.84 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 717.91 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 712.28 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 716.62 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 714.90 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 715.91 msec, stdDev Time = 2.91 msec,
Mean Gflops (using mean Time) = 51.49
datasets=4800,tiles=12,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 12, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1053.37 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 771.76 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 774.11 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 777.27 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 773.56 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 783.58 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 777.62 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 773.85 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 772.98 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 769.66 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 775.46 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 774.98 msec, stdDev Time = 3.85 msec,
Mean Gflops (using mean Time) = 47.57
datasets=4800,tiles=15,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 15, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 977.22 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 902.04 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 905.38 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 901.94 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 914.07 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 909.44 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 909.45 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 911.86 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 905.93 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 903.36 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 904.18 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 906.76 msec, stdDev Time = 4.22 msec,
Mean Gflops (using mean Time) = 40.65
datasets=4800,tiles=16,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 16, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1104.58 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1044.39 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1041.01 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1036.71 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1042.89 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1047.05 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1044.22 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1048.66 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1036.86 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1030.57 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1047.96 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1042.03 msec, stdDev Time = 5.80 msec,
Mean Gflops (using mean Time) = 35.38
datasets=4800,tiles=20,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 20, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1619.92 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1580.27 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1552.81 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1572.88 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1561.11 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1564.07 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1558.69 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1557.92 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1562.41 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1563.57 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1571.45 msec

Matrix size = 4800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1564.52 msec, stdDev Time = 8.15 msec,
Mean Gflops (using mean Time) = 23.56
datasets=7200,tiles=2,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 7200, num_tiles = 2, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2813.56 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2387.42 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2388.21 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2387.53 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2388.06 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2387.47 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2386.78 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2387.41 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2387.43 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2387.04 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2387.46 msec

Matrix size = 7200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2387.48 msec, stdDev Time = 0.42 msec,
Mean Gflops (using mean Time) = 52.11
datasets=7200,tiles=3,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 7200, num_tiles = 3, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1727.78 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1267.09 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1267.53 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1266.81 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1266.90 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1266.28 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1266.73 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1266.96 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1267.47 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1266.89 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1267.08 msec

Matrix size = 7200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1266.97 msec, stdDev Time = 0.36 msec,
Mean Gflops (using mean Time) = 98.20
datasets=7200,tiles=4,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 7200, num_tiles = 4, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1400.25 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 920.44 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 921.43 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 920.30 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 920.50 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 920.53 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 920.85 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 920.66 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 921.17 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 921.34 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 921.13 msec

Matrix size = 7200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 920.84 msec, stdDev Time = 0.41 msec,
Mean Gflops (using mean Time) = 135.11
datasets=7200,tiles=5,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 7200, num_tiles = 5, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1453.41 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 762.90 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 764.16 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 763.48 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 762.86 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 763.69 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 763.43 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 764.17 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 764.94 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 765.34 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 764.02 msec

Matrix size = 7200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 763.90 msec, stdDev Time = 0.81 msec,
Mean Gflops (using mean Time) = 162.87
datasets=7200,tiles=6,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 7200, num_tiles = 6, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1188.02 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 714.47 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 714.71 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 714.54 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 715.97 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 715.00 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 713.84 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 714.55 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 715.04 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 714.70 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 714.38 msec

Matrix size = 7200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 714.72 msec, stdDev Time = 0.55 msec,
Mean Gflops (using mean Time) = 174.08
datasets=7200,tiles=8,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 7200, num_tiles = 8, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1189.49 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 920.53 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 938.08 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 917.98 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 925.04 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 914.18 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 916.72 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 919.53 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 920.59 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 919.79 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 912.35 msec

Matrix size = 7200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 920.48 msec, stdDev Time = 7.13 msec,
Mean Gflops (using mean Time) = 135.16
datasets=7200,tiles=10,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 7200, num_tiles = 10, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1203.20 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1003.62 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1005.70 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1003.73 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1004.61 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1001.02 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1004.02 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1005.64 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1005.95 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1001.16 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1003.06 msec

Matrix size = 7200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1003.85 msec, stdDev Time = 1.75 msec,
Mean Gflops (using mean Time) = 123.94
datasets=7200,tiles=12,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 7200, num_tiles = 12, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1270.36 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1043.00 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1044.57 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1047.27 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1046.91 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1043.59 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1043.17 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1045.42 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1043.76 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1044.37 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1044.47 msec

Matrix size = 7200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1044.65 msec, stdDev Time = 1.47 msec,
Mean Gflops (using mean Time) = 119.10
datasets=7200,tiles=15,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 7200, num_tiles = 15, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1862.84 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1764.00 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1767.63 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1769.58 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1756.81 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1766.70 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1767.33 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1771.60 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1748.54 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1753.93 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1764.61 msec

Matrix size = 7200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1763.07 msec, stdDev Time = 7.49 msec,
Mean Gflops (using mean Time) = 70.57
datasets=7200,tiles=16,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 7200, num_tiles = 16, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2260.96 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1910.20 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1922.06 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1914.11 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1921.08 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1916.13 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1914.91 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1913.75 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1921.49 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1910.87 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1920.92 msec

Matrix size = 7200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1916.55 msec, stdDev Time = 4.52 msec,
Mean Gflops (using mean Time) = 64.92
datasets=7200,tiles=20,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 7200, num_tiles = 20, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2265.11 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2166.93 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2180.42 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2161.56 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2150.47 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2166.88 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2178.55 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2164.60 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2154.55 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2182.42 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2180.52 msec

Matrix size = 7200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2168.69 msec, stdDev Time = 11.40 msec,
Mean Gflops (using mean Time) = 57.37
datasets=9600,tiles=2,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 2, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 6288.98 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 5400.53 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 5401.42 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 5399.86 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 5400.15 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 5397.75 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 5398.43 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 5399.49 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 5398.20 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 5398.53 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 5398.73 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 5399.31 msec, stdDev Time = 1.17 msec,
Mean Gflops (using mean Time) = 54.62
datasets=9600,tiles=3,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 3, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 3227.17 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2811.33 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2810.59 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2811.64 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2810.65 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2810.07 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2811.56 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2811.15 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2811.19 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2810.61 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2810.51 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2810.93 msec, stdDev Time = 0.52 msec,
Mean Gflops (using mean Time) = 104.92
datasets=9600,tiles=4,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 4, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2578.90 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1855.54 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1856.02 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1855.58 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1855.51 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1855.88 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1855.49 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1855.88 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1854.75 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1855.64 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1856.46 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1855.67 msec, stdDev Time = 0.44 msec,
Mean Gflops (using mean Time) = 158.92
datasets=9600,tiles=5,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 5, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2268.54 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1551.20 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1551.35 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1550.35 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1549.22 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1551.05 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1550.12 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1549.93 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1551.96 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1550.02 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1551.39 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1550.66 msec, stdDev Time = 0.85 msec,
Mean Gflops (using mean Time) = 190.18
datasets=9600,tiles=6,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 6, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1746.37 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1348.64 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1347.17 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1350.99 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1348.93 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1347.90 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1351.14 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1347.69 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1348.56 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1347.86 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1347.70 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1348.66 msec, stdDev Time = 1.37 msec,
Mean Gflops (using mean Time) = 218.67
datasets=9600,tiles=8,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 8, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2046.97 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1330.98 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1333.89 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1324.63 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1332.42 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1332.06 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1332.08 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1333.10 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1330.46 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1331.40 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1331.57 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1331.26 msec, stdDev Time = 2.53 msec,
Mean Gflops (using mean Time) = 221.53
datasets=9600,tiles=10,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 10, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2388.72 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1709.63 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1706.12 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1712.60 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1705.70 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1708.82 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1710.20 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1706.93 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1707.67 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1708.27 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1701.93 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1707.79 msec, stdDev Time = 2.90 msec,
Mean Gflops (using mean Time) = 172.69
datasets=9600,tiles=12,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2184.85 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1746.31 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1748.08 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1712.91 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1758.40 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1751.38 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1748.28 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1720.63 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1752.46 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1746.69 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1748.24 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1743.34 msec, stdDev Time = 14.56 msec,
Mean Gflops (using mean Time) = 169.17
datasets=9600,tiles=15,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 15, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2336.05 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1964.94 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1956.37 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1948.24 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1948.17 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1950.85 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1952.29 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1954.68 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1951.77 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1949.67 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1955.55 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1953.25 msec, stdDev Time = 5.01 msec,
Mean Gflops (using mean Time) = 150.99
datasets=9600,tiles=16,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 16, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2373.69 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2028.42 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2019.40 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2027.63 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2030.12 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2026.32 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2040.96 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2028.12 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2024.39 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2029.05 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2019.95 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2027.43 msec, stdDev Time = 6.01 msec,
Mean Gflops (using mean Time) = 145.46
datasets=9600,tiles=20,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 20, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 3611.34 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 3403.43 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 3395.78 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 3398.73 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 3399.11 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 3412.08 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 3388.61 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 3403.89 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 3395.00 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 3395.74 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 3386.88 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 3397.92 msec, stdDev Time = 7.42 msec,
Mean Gflops (using mean Time) = 86.79
datasets=12000,tiles=2,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 2, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 11270.16 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 10411.18 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 10413.56 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 10410.25 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 10410.92 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 10411.69 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 10410.12 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 10407.65 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 10411.30 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 10411.16 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 10409.04 msec

Matrix size = 12000
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 10410.69 msec, stdDev Time = 1.58 msec,
Mean Gflops (using mean Time) = 55.33
datasets=12000,tiles=3,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 3, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 6149.43 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 5331.89 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 5332.14 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 5333.09 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 5331.14 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 5330.21 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 5332.02 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 5329.77 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 5331.15 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 5331.78 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 5329.09 msec

Matrix size = 12000
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 5331.23 msec, stdDev Time = 1.22 msec,
Mean Gflops (using mean Time) = 108.04
datasets=12000,tiles=4,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 4, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 3903.23 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 3458.40 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 3458.67 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 3457.84 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 3457.14 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 3457.73 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 3459.27 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 3458.13 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 3458.94 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 3458.58 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 3459.25 msec

Matrix size = 12000
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 3458.40 msec, stdDev Time = 0.69 msec,
Mean Gflops (using mean Time) = 166.55
datasets=12000,tiles=5,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 5, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 3482.64 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2580.28 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2580.07 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2580.15 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2581.20 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2581.03 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2581.52 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2578.94 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2581.28 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2580.41 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2581.96 msec

Matrix size = 12000
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2580.68 msec, stdDev Time = 0.88 msec,
Mean Gflops (using mean Time) = 223.20
datasets=12000,tiles=6,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 6, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 3147.49 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2433.95 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2431.91 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2433.89 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2431.64 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2432.39 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2430.46 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2431.34 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2432.54 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2430.31 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2435.73 msec

Matrix size = 12000
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2432.42 msec, stdDev Time = 1.69 msec,
Mean Gflops (using mean Time) = 236.80
datasets=12000,tiles=8,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 8, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 3228.73 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2385.25 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2387.01 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2387.85 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2382.21 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2383.91 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2386.85 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2385.84 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2386.69 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2386.22 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2385.58 msec

Matrix size = 12000
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2385.74 msec, stdDev Time = 1.65 msec,
Mean Gflops (using mean Time) = 241.43
datasets=12000,tiles=10,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 10, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 3035.96 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2235.62 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2225.55 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2234.75 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2220.67 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2228.17 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2224.79 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2233.27 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2229.66 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2230.92 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2229.34 msec

Matrix size = 12000
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2229.27 msec, stdDev Time = 4.69 msec,
Mean Gflops (using mean Time) = 258.38
datasets=12000,tiles=12,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 12, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 3748.16 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2978.94 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2983.16 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2975.95 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2983.86 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2988.07 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2990.64 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2989.20 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2988.35 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2988.03 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2989.60 msec

Matrix size = 12000
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2985.58 msec, stdDev Time = 4.95 msec,
Mean Gflops (using mean Time) = 192.93
datasets=12000,tiles=15,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 15, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 3460.03 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2923.07 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2920.32 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2923.44 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2919.52 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2916.31 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2911.34 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2918.51 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2925.84 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2920.09 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2918.30 msec

Matrix size = 12000
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2919.67 msec, stdDev Time = 4.06 msec,
Mean Gflops (using mean Time) = 197.28
datasets=12000,tiles=16,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 16, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 4186.63 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 3445.10 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 3441.70 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 3440.33 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 3438.75 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 3447.91 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 3437.95 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 3438.93 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 3443.20 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 3435.66 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 3442.45 msec

Matrix size = 12000
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 3441.20 msec, stdDev Time = 3.64 msec,
Mean Gflops (using mean Time) = 167.38
datasets=12000,tiles=20,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 12000, num_tiles = 20, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 3974.35 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 3452.82 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 3454.38 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 3457.44 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 3455.49 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 3453.52 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 3451.47 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 3458.82 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 3444.95 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 3458.92 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 3459.29 msec

Matrix size = 12000
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 3454.71 msec, stdDev Time = 4.40 msec,
Mean Gflops (using mean Time) = 166.73
datasets=14400,tiles=2,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 14400, num_tiles = 2, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 18417.70 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 17542.24 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 17543.20 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 17544.40 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 17549.17 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 17545.75 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 17545.08 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 17546.51 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 17542.08 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 17544.15 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 17542.19 msec

Matrix size = 14400
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 17544.48 msec, stdDev Time = 2.26 msec,
Mean Gflops (using mean Time) = 56.73
datasets=14400,tiles=3,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 14400, num_tiles = 3, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 9725.72 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 8828.41 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 8829.48 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 8826.46 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 8826.52 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 8828.81 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 8829.67 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 8829.70 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 8827.96 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 8827.33 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 8829.54 msec

Matrix size = 14400
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 8828.39 msec, stdDev Time = 1.27 msec,
Mean Gflops (using mean Time) = 112.74
datasets=14400,tiles=4,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 14400, num_tiles = 4, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 6593.16 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 5741.13 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 5740.26 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 5740.40 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 5739.75 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 5738.99 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 5737.17 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 5739.95 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 5740.18 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 5740.74 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 5739.70 msec

Matrix size = 14400
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 5739.83 msec, stdDev Time = 1.10 msec,
Mean Gflops (using mean Time) = 173.41
datasets=14400,tiles=5,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 14400, num_tiles = 5, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 4856.82 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 4250.92 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 4252.33 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 4253.23 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 4252.46 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 4250.03 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 4253.04 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 4252.47 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 4253.15 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 4252.33 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 4250.14 msec

Matrix size = 14400
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 4252.01 msec, stdDev Time = 1.21 msec,
Mean Gflops (using mean Time) = 234.08
datasets=14400,tiles=6,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 14400, num_tiles = 6, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 4317.44 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 3572.76 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 3571.56 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 3570.79 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 3568.80 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 3569.89 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 3570.17 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 3573.45 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 3569.36 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 3570.25 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 3569.59 msec

Matrix size = 14400
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 3570.66 msec, stdDev Time = 1.50 msec,
Mean Gflops (using mean Time) = 278.75
datasets=14400,tiles=8,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 14400, num_tiles = 8, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 4147.06 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 3499.19 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 3501.30 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 3502.44 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 3500.53 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 3501.00 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 3500.65 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 3499.06 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 3495.49 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 3493.70 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 3495.30 msec

Matrix size = 14400
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 3498.87 msec, stdDev Time = 2.98 msec,
Mean Gflops (using mean Time) = 284.47
datasets=14400,tiles=10,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 14400, num_tiles = 10, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 4304.89 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 3386.73 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 3380.32 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 3388.38 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 3401.83 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 3394.72 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 3393.85 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 3389.47 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 3391.74 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 3390.47 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 3379.74 msec

Matrix size = 14400
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 3389.72 msec, stdDev Time = 6.60 msec,
Mean Gflops (using mean Time) = 293.63
datasets=14400,tiles=12,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 14400, num_tiles = 12, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 4185.89 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 3483.87 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 3473.18 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 3481.76 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 3477.97 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 3477.13 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 3475.38 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 3481.11 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 3469.93 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 3476.92 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 3475.78 msec

Matrix size = 14400
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 3477.30 msec, stdDev Time = 4.16 msec,
Mean Gflops (using mean Time) = 286.24
datasets=14400,tiles=15,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 14400, num_tiles = 15, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 5234.95 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 4476.82 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 4466.50 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 4458.37 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 4456.91 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 4442.38 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 4465.42 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 4452.82 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 4462.47 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 4449.24 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 4458.56 msec

Matrix size = 14400
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 4458.95 msec, stdDev Time = 9.67 msec,
Mean Gflops (using mean Time) = 223.22
datasets=14400,tiles=16,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 14400, num_tiles = 16, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 5733.63 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 4815.84 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 4793.64 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 4768.14 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 4769.44 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 4765.65 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 4763.91 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 4758.33 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 4739.44 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 4773.27 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 4771.70 msec

Matrix size = 14400
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 4771.93 msec, stdDev Time = 20.46 msec,
Mean Gflops (using mean Time) = 208.58
datasets=14400,tiles=20,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 14400, num_tiles = 20, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 5619.23 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 5047.19 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 5048.86 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 5053.25 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 5049.30 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 5041.55 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 5046.72 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 5044.18 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 5035.67 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 5043.43 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 5044.08 msec

Matrix size = 14400
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 5045.42 msec, stdDev Time = 4.83 msec,
Mean Gflops (using mean Time) = 197.27
datasets=16800,tiles=2,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 16800, num_tiles = 2, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 28848.84 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 27539.67 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 27539.81 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 27536.17 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 27551.95 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 27564.89 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 27570.28 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 27568.61 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 27566.79 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 27567.72 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 27566.27 msec

Matrix size = 16800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 27557.22 msec, stdDev Time = 13.84 msec,
Mean Gflops (using mean Time) = 57.35
datasets=16800,tiles=3,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 16800, num_tiles = 3, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 14405.32 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 13761.99 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 13763.28 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 13761.87 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 13762.87 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 13760.55 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 13761.39 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 13759.16 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 13755.95 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 13758.84 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 13759.49 msec

Matrix size = 16800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 13760.54 msec, stdDev Time = 2.22 msec,
Mean Gflops (using mean Time) = 114.86
datasets=16800,tiles=4,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 16800, num_tiles = 4, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 9338.09 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 8714.60 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 8713.47 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 8712.69 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 8711.61 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 8713.52 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 8712.35 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 8715.65 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 8711.19 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 8711.12 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 8710.52 msec

Matrix size = 16800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 8712.67 msec, stdDev Time = 1.65 msec,
Mean Gflops (using mean Time) = 181.41
datasets=16800,tiles=5,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 16800, num_tiles = 5, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 7320.36 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 6409.91 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 6408.66 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 6410.99 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 6409.81 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 6406.62 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 6407.21 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 6405.36 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 6406.93 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 6408.92 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 6409.01 msec

Matrix size = 16800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 6408.34 msec, stdDev Time = 1.75 msec,
Mean Gflops (using mean Time) = 246.64
datasets=16800,tiles=6,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 16800, num_tiles = 6, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 6155.04 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 5489.45 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 5487.79 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 5485.07 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 5483.66 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 5486.26 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 5490.89 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 5485.79 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 5479.86 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 5480.64 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 5489.16 msec

Matrix size = 16800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 5485.86 msec, stdDev Time = 3.68 msec,
Mean Gflops (using mean Time) = 288.11
datasets=16800,tiles=8,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 16800, num_tiles = 8, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 5404.98 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 4721.20 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 4717.34 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 4719.41 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 4716.13 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 4719.12 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 4717.98 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 4720.98 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 4719.44 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 4719.08 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 4719.63 msec

Matrix size = 16800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 4719.03 msec, stdDev Time = 1.55 msec,
Mean Gflops (using mean Time) = 334.93
datasets=16800,tiles=10,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 16800, num_tiles = 10, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 5468.17 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 4692.93 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 4692.13 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 4692.71 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 4687.75 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 4688.29 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 4691.56 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 4683.86 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 4679.40 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 4692.29 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 4693.89 msec

Matrix size = 16800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 4689.48 msec, stdDev Time = 4.70 msec,
Mean Gflops (using mean Time) = 337.04
datasets=16800,tiles=12,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 16800, num_tiles = 12, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 5912.52 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 5102.47 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 5092.06 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 5104.99 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 5094.90 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 5097.56 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 5098.07 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 5096.89 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 5094.44 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 5095.84 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 5100.26 msec

Matrix size = 16800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 5097.75 msec, stdDev Time = 3.90 msec,
Mean Gflops (using mean Time) = 310.05
datasets=16800,tiles=15,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 16800, num_tiles = 15, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 6463.97 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 5162.42 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 5155.08 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 5158.83 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 5151.04 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 5170.25 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 5170.85 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 5171.67 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 5152.02 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 5145.93 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 5142.06 msec

Matrix size = 16800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 5158.01 msec, stdDev Time = 10.62 msec,
Mean Gflops (using mean Time) = 306.42
datasets=16800,tiles=16,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 16800, num_tiles = 16, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 6518.18 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 5534.67 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 5539.24 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 5548.61 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 5532.40 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 5538.19 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 5532.19 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 5540.62 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 5522.96 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 5528.75 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 5535.06 msec

Matrix size = 16800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 5535.27 msec, stdDev Time = 7.02 msec,
Mean Gflops (using mean Time) = 285.54
datasets=16800,tiles=20,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 16800, num_tiles = 20, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 6894.24 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 6466.60 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 6468.90 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 6454.33 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 6455.71 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 6465.36 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 6454.35 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 6454.40 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 6454.76 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 6470.16 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 6455.90 msec

Matrix size = 16800
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 6460.05 msec, stdDev Time = 6.77 msec,
Mean Gflops (using mean Time) = 244.66
datasets=19200,tiles=2,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 19200, num_tiles = 2, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 41971.07 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 40634.94 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 40635.55 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 40620.14 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 40625.18 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 40632.75 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 40629.34 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 40629.64 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 40626.40 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 40618.88 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 40638.25 msec

Matrix size = 19200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 40629.11 msec, stdDev Time = 6.50 msec,
Mean Gflops (using mean Time) = 58.07
datasets=19200,tiles=3,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 19200, num_tiles = 3, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 21144.44 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 20318.17 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 20319.23 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 20318.47 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 20316.88 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 20317.02 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 20317.65 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 20317.15 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 20315.79 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 20316.45 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 20319.57 msec

Matrix size = 19200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 20317.64 msec, stdDev Time = 1.21 msec,
Mean Gflops (using mean Time) = 116.12
datasets=19200,tiles=4,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 19200, num_tiles = 4, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 13687.04 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 12666.58 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 12665.78 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 12671.90 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 12670.90 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 12667.63 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 12667.79 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 12670.12 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 12666.87 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 12669.03 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 12666.82 msec

Matrix size = 19200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 12668.34 msec, stdDev Time = 2.05 msec,
Mean Gflops (using mean Time) = 186.24
datasets=19200,tiles=5,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 19200, num_tiles = 5, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 10203.38 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 9220.45 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 9220.84 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 9219.61 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 9221.99 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 9218.20 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 9215.46 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 9219.38 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 9217.98 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 9215.70 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 9219.61 msec

Matrix size = 19200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 9218.92 msec, stdDev Time = 2.12 msec,
Mean Gflops (using mean Time) = 255.92
datasets=19200,tiles=6,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 19200, num_tiles = 6, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 8464.91 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 7699.71 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 7700.02 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 7698.31 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 7693.33 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 7694.76 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 7692.17 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 7696.01 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 7695.13 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 7693.66 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 7690.22 msec

Matrix size = 19200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 7695.33 msec, stdDev Time = 3.23 msec,
Mean Gflops (using mean Time) = 306.59
datasets=19200,tiles=8,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 19200, num_tiles = 8, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 7342.18 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 6501.35 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 6502.75 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 6497.34 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 6499.66 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 6492.31 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 6493.66 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 6493.57 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 6495.48 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 6492.95 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 6493.25 msec

Matrix size = 19200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 6496.23 msec, stdDev Time = 3.81 msec,
Mean Gflops (using mean Time) = 363.18
datasets=19200,tiles=10,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 19200, num_tiles = 10, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 7802.30 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 6986.10 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 6988.85 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 6980.83 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 6983.95 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 6983.61 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 6983.58 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 6984.42 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 6980.81 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 6988.66 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 6982.70 msec

Matrix size = 19200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 6984.35 msec, stdDev Time = 2.81 msec,
Mean Gflops (using mean Time) = 337.80
datasets=19200,tiles=12,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 19200, num_tiles = 12, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 7507.74 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 6544.04 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 6533.03 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 6542.95 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 6538.26 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 6538.51 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 6540.99 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 6532.66 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 6525.94 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 6538.63 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 6536.72 msec

Matrix size = 19200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 6537.17 msec, stdDev Time = 5.42 msec,
Mean Gflops (using mean Time) = 360.90
datasets=19200,tiles=15,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 19200, num_tiles = 15, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 8059.75 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 6986.76 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 6983.33 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 6967.57 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 6992.98 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 6976.00 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 6969.00 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 6962.71 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 6974.13 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 6986.53 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 6977.15 msec

Matrix size = 19200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 6977.61 msec, stdDev Time = 9.69 msec,
Mean Gflops (using mean Time) = 338.12
datasets=19200,tiles=16,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 19200, num_tiles = 16, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 8216.09 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 7088.74 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 7090.62 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 7100.11 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 7083.10 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 7070.04 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 7076.83 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 7082.11 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 7083.47 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 7083.21 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 7083.73 msec

Matrix size = 19200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 7084.20 msec, stdDev Time = 8.01 msec,
Mean Gflops (using mean Time) = 333.04
datasets=19200,tiles=20,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 19200, num_tiles = 20, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 10281.86 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 9011.80 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 9000.01 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 8991.86 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 8997.22 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 8997.09 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 9018.89 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 9011.33 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 9010.07 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 9003.32 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 8996.07 msec

Matrix size = 19200
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 9003.77 msec, stdDev Time = 8.78 msec,
Mean Gflops (using mean Time) = 262.03
datasets=21600,tiles=2,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 21600, num_tiles = 2, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 62838.76 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 57668.41 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 57649.51 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 57650.11 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 57647.09 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 57641.14 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 57650.10 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 57641.83 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 57638.37 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 57622.63 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 57689.83 msec

Matrix size = 21600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 57649.90 msec, stdDev Time = 18.15 msec,
Mean Gflops (using mean Time) = 58.27
datasets=21600,tiles=3,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 21600, num_tiles = 3, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 29578.97 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 28505.96 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 28509.91 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 28501.48 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 28501.33 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 28504.32 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 28504.11 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 28500.27 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 28503.24 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 28500.49 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 28505.25 msec

Matrix size = 21600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 28503.64 msec, stdDev Time = 2.97 msec,
Mean Gflops (using mean Time) = 117.85
datasets=21600,tiles=4,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 21600, num_tiles = 4, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 18913.53 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 18026.78 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 18028.03 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 18023.75 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 18026.62 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 18025.30 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 18023.47 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 18013.85 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 18002.05 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 18003.75 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 18004.87 msec

Matrix size = 21600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 18017.85 msec, stdDev Time = 10.62 msec,
Mean Gflops (using mean Time) = 186.44
datasets=21600,tiles=5,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 21600, num_tiles = 5, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 13420.78 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 12611.33 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 12605.31 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 12606.69 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 12603.47 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 12606.37 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 12603.75 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 12604.10 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 12602.95 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 12606.99 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 12604.95 msec

Matrix size = 21600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 12605.59 msec, stdDev Time = 2.46 msec,
Mean Gflops (using mean Time) = 266.49
datasets=21600,tiles=6,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 21600, num_tiles = 6, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 11458.25 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 10630.90 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 10630.96 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 10629.92 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 10624.71 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 10621.29 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 10624.12 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 10624.51 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 10627.68 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 10625.66 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 10625.17 msec

Matrix size = 21600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 10626.49 msec, stdDev Time = 3.25 msec,
Mean Gflops (using mean Time) = 316.12
datasets=21600,tiles=8,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 21600, num_tiles = 8, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 10623.58 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 9480.78 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 9488.13 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 9485.70 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 9488.39 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 9489.34 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 9482.37 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 9483.85 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 9482.00 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 9486.94 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 9488.12 msec

Matrix size = 21600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 9485.56 msec, stdDev Time = 3.09 msec,
Mean Gflops (using mean Time) = 354.14
datasets=21600,tiles=10,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 21600, num_tiles = 10, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 9131.89 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 8160.44 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 8162.73 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 8168.41 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 8165.42 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 8160.65 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 8164.10 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 8155.82 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 8156.49 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 8153.02 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 8153.77 msec

Matrix size = 21600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 8160.09 msec, stdDev Time = 5.19 msec,
Mean Gflops (using mean Time) = 411.67
datasets=21600,tiles=12,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 21600, num_tiles = 12, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 10491.36 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 9275.77 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 9262.66 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 9277.67 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 9272.43 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 9268.89 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 9268.22 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 9276.84 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 9278.21 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 9272.00 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 9274.57 msec

Matrix size = 21600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 9272.73 msec, stdDev Time = 4.96 msec,
Mean Gflops (using mean Time) = 362.27
datasets=21600,tiles=15,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 21600, num_tiles = 15, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 10479.45 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 9235.20 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 9220.17 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 9215.81 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 9219.55 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 9213.01 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 9221.79 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 9205.62 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 9213.84 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 9202.12 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 9201.70 msec

Matrix size = 21600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 9214.88 msec, stdDev Time = 10.21 msec,
Mean Gflops (using mean Time) = 364.54
datasets=21600,tiles=16,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 21600, num_tiles = 16, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 11121.87 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 10060.83 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 10054.03 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 10019.87 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 10017.91 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 10027.17 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 10022.37 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 10020.33 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 10012.48 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 10024.57 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 10013.91 msec

Matrix size = 21600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 10027.35 msec, stdDev Time = 16.54 msec,
Mean Gflops (using mean Time) = 335.01
datasets=21600,tiles=20,partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 21600, num_tiles = 20, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 11124.74 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 9646.26 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 9628.50 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 9635.13 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 9597.12 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 9610.91 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 9612.91 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 9613.96 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 9617.66 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 9619.40 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 9601.55 msec

Matrix size = 21600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 9618.34 msec, stdDev Time = 14.92 msec,
Mean Gflops (using mean Time) = 349.25


==> cf_src/partitions/cholesky/cholesky_partitions.dat <==
47:Mean Gflops (using mean Time) = 169.16
90:Mean Gflops (using mean Time) = 155.42
133:Mean Gflops (using mean Time) = 176.15
176:Mean Gflops (using mean Time) = 286.74
219:Mean Gflops (using mean Time) = 108.57
262:Mean Gflops (using mean Time) = 114.50
305:Mean Gflops (using mean Time) = 275.02
348:Mean Gflops (using mean Time) = 284.05
391:Mean Gflops (using mean Time) = 126.52
434:Mean Gflops (using mean Time) = 137.54
477:Mean Gflops (using mean Time) = 161.79
520:Mean Gflops (using mean Time) = 139.04
563:Mean Gflops (using mean Time) = 128.69
606:Mean Gflops (using mean Time) = 268.06
649:Mean Gflops (using mean Time) = 147.22
692:Mean Gflops (using mean Time) = 147.13
735:Mean Gflops (using mean Time) = 130.32
778:Mean Gflops (using mean Time) = 153.67
821:Mean Gflops (using mean Time) = 224.32
864:Mean Gflops (using mean Time) = 162.04
907:Mean Gflops (using mean Time) = 146.62
950:Mean Gflops (using mean Time) = 164.05
993:Mean Gflops (using mean Time) = 149.95
1036:Mean Gflops (using mean Time) = 140.82
1079:Mean Gflops (using mean Time) = 130.90
1122:Mean Gflops (using mean Time) = 145.34
1165:Mean Gflops (using mean Time) = 164.25
1208:Mean Gflops (using mean Time) = 225.78
1251:Mean Gflops (using mean Time) = 215.07
1294:Mean Gflops (using mean Time) = 188.92
1337:Mean Gflops (using mean Time) = 170.89
1380:Mean Gflops (using mean Time) = 148.47
1423:Mean Gflops (using mean Time) = 154.91
1466:Mean Gflops (using mean Time) = 154.55
1509:Mean Gflops (using mean Time) = 149.79
1552:Mean Gflops (using mean Time) = 150.84
1595:Mean Gflops (using mean Time) = 146.56
1638:Mean Gflops (using mean Time) = 144.38
1681:Mean Gflops (using mean Time) = 140.41
1724:Mean Gflops (using mean Time) = 140.63
1767:Mean Gflops (using mean Time) = 137.24
1810:Mean Gflops (using mean Time) = 135.77
1853:Mean Gflops (using mean Time) = 132.01
1896:Mean Gflops (using mean Time) = 131.96
1939:Mean Gflops (using mean Time) = 128.73
1982:Mean Gflops (using mean Time) = 129.88
2025:Mean Gflops (using mean Time) = 130.70
2068:Mean Gflops (using mean Time) = 133.68
2111:Mean Gflops (using mean Time) = 137.49
2154:Mean Gflops (using mean Time) = 139.92
2197:Mean Gflops (using mean Time) = 142.72
2240:Mean Gflops (using mean Time) = 148.13
2283:Mean Gflops (using mean Time) = 151.03
2326:Mean Gflops (using mean Time) = 157.02
2369:Mean Gflops (using mean Time) = 164.29
2412:Mean Gflops (using mean Time) = 165.65


==> cf_src/partitions/cholesky/cholesky_partitions_20151223.dat <==
~/bin/host ~/cf_src/cholesky/tiled_hstreams
~/bin/dev ~/bin/host ~/cf_src/cholesky/tiled_hstreams
~/bin/host ~/cf_src/cholesky/tiled_hstreams
~/cf_src/cholesky/tiled_hstreams
partitions=1
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=1, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2117.92 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1743.50 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1756.35 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1743.29 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1743.85 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1744.42 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1740.83 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1741.96 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1742.65 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1734.95 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1741.78 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1743.36 msec, stdDev Time = 5.29 msec,
Mean Gflops (using mean Time) = 169.16
partitions=2
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=2, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2014.59 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1901.05 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1898.86 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1905.05 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1900.79 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1882.64 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1896.80 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1901.76 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1894.04 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1902.69 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1891.87 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1897.56 msec, stdDev Time = 6.60 msec,
Mean Gflops (using mean Time) = 155.42
partitions=3
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=3, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1520.54 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1527.88 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1811.19 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1884.67 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1785.17 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1593.89 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1536.02 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1416.27 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1892.01 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1853.79 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1441.20 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1674.21 msec, stdDev Time = 189.40 msec,
Mean Gflops (using mean Time) = 176.15
partitions=4
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1247.70 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1030.24 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1026.55 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1031.56 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1036.54 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1017.75 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1029.25 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1018.60 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1043.95 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1022.88 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1027.75 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1028.51 msec, stdDev Time = 7.93 msec,
Mean Gflops (using mean Time) = 286.74
partitions=5
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=5, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2773.48 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2278.33 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2321.10 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2786.22 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2689.43 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2535.19 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2963.71 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 3186.70 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2583.65 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2926.91 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2892.30 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2716.35 msec, stdDev Time = 290.94 msec,
Mean Gflops (using mean Time) = 108.57
partitions=6
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=6, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 3137.35 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2409.14 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2405.37 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2707.31 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2647.43 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2834.60 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2305.78 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2458.21 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2633.75 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2986.82 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2368.28 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2575.67 msec, stdDev Time = 223.19 msec,
Mean Gflops (using mean Time) = 114.50
partitions=7
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=7, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1294.15 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1081.03 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1068.21 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1071.62 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1073.07 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1078.58 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1069.18 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1071.49 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1070.57 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1070.26 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1069.27 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1072.33 msec, stdDev Time = 4.22 msec,
Mean Gflops (using mean Time) = 275.02
partitions=8
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=8, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1257.22 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1040.99 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1044.89 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1041.35 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1033.07 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1036.68 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1035.91 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1050.06 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1032.94 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1032.26 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1034.35 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1038.25 msec, stdDev Time = 5.91 msec,
Mean Gflops (using mean Time) = 284.05
partitions=9
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=9, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2540.31 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2322.05 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2321.59 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2113.50 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2355.87 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2247.86 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2449.20 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2338.00 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2458.38 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2457.73 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2246.09 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2331.03 msec, stdDev Time = 109.81 msec,
Mean Gflops (using mean Time) = 126.52
partitions=10
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=10, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2515.55 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2155.94 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2459.12 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2265.16 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1933.85 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2009.65 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2064.34 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1969.06 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2141.84 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2320.75 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2121.74 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2144.14 msec, stdDev Time = 165.00 msec,
Mean Gflops (using mean Time) = 137.54
partitions=11
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=11, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2372.41 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1968.95 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2023.31 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1652.27 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1637.71 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1694.98 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1823.76 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1754.45 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2178.68 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1640.33 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1853.30 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1822.77 msec, stdDev Time = 184.63 msec,
Mean Gflops (using mean Time) = 161.79
partitions=12
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=12, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2568.97 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2046.40 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2231.11 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2146.72 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2100.59 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2016.09 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2071.05 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2145.28 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1983.27 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2194.09 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2276.06 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2121.07 msec, stdDev Time = 94.99 msec,
Mean Gflops (using mean Time) = 139.04
partitions=13
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=13, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2827.81 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2294.14 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2310.77 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2518.05 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2300.12 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2169.83 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2271.44 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2238.98 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2211.43 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2318.42 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2283.48 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2291.67 msec, stdDev Time = 92.46 msec,
Mean Gflops (using mean Time) = 128.69
partitions=14
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=14, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1382.65 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1105.66 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1098.43 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1082.80 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1100.90 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1082.34 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1119.76 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1103.50 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1106.29 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1092.06 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1110.09 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1100.18 msec, stdDev Time = 11.78 msec,
Mean Gflops (using mean Time) = 268.06
partitions=15
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=15, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1962.62 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1857.16 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1943.19 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1744.23 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1936.62 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2108.11 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2149.68 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2087.35 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2126.25 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1985.87 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2093.30 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2003.18 msec, stdDev Time = 133.14 msec,
Mean Gflops (using mean Time) = 147.22
partitions=16
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=16, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2432.68 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1989.81 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1950.09 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1998.60 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1983.98 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2079.63 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2098.09 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1963.36 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1919.59 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2099.88 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1960.81 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2004.38 msec, stdDev Time = 64.93 msec,
Mean Gflops (using mean Time) = 147.13
partitions=17
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=17, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2750.74 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2270.14 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2404.83 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2154.01 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2232.60 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2198.17 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2168.95 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2318.86 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2358.94 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2248.81 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2275.28 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2263.06 msec, stdDev Time = 80.76 msec,
Mean Gflops (using mean Time) = 130.32
partitions=18
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=18, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2486.39 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1839.14 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1953.43 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1936.98 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1908.07 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1922.28 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1999.29 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1835.42 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1923.21 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1953.67 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1919.54 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1919.10 msec, stdDev Time = 50.19 msec,
Mean Gflops (using mean Time) = 153.67
partitions=19
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=19, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1506.08 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1459.45 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1359.34 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1306.25 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1156.83 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1323.05 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1324.85 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1309.96 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1290.22 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1248.47 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1368.73 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1314.71 msec, stdDev Time = 78.91 msec,
Mean Gflops (using mean Time) = 224.32
partitions=20
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=20, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2195.51 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2092.02 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1994.84 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1735.75 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2055.89 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1696.32 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1614.50 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1705.18 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1822.00 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1832.54 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1650.49 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1819.95 msec, stdDev Time = 172.21 msec,
Mean Gflops (using mean Time) = 162.04
partitions=21
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=21, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2574.60 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2143.82 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1980.40 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2119.59 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1912.95 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1969.08 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2203.74 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1999.07 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1903.04 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1946.92 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1934.85 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2011.35 msec, stdDev Time = 105.72 msec,
Mean Gflops (using mean Time) = 146.62
partitions=22
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=22, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2244.92 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1869.75 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1793.40 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1831.16 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1747.40 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1815.58 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1901.56 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1765.47 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1820.69 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1749.37 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1682.10 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1797.65 msec, stdDev Time = 64.32 msec,
Mean Gflops (using mean Time) = 164.05
partitions=23
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=23, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2503.40 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2074.11 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1984.28 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1970.37 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1936.27 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1927.79 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1927.02 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1933.96 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1899.89 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2015.30 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1998.06 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1966.71 msec, stdDev Time = 52.45 msec,
Mean Gflops (using mean Time) = 149.95
partitions=24
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=24, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2621.44 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2059.38 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2187.30 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2111.89 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2136.11 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2058.14 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2158.40 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2002.19 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2022.02 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2174.91 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2032.39 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2094.27 msec, stdDev Time = 67.81 msec,
Mean Gflops (using mean Time) = 140.82
partitions=25
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=25, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2844.38 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2237.69 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2207.41 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2280.90 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2222.03 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2259.68 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2173.03 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2277.30 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2253.86 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2346.02 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2271.56 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2252.95 msec, stdDev Time = 47.23 msec,
Mean Gflops (using mean Time) = 130.90
partitions=26
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=26, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2565.03 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2020.06 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2060.09 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2020.80 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1977.20 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2175.76 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1982.54 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2019.27 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1936.29 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2041.98 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2056.87 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2029.09 msec, stdDev Time = 64.23 msec,
Mean Gflops (using mean Time) = 145.34
partitions=27
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=27, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2146.09 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1713.72 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1744.38 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1743.54 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1794.48 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1803.62 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1835.08 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1781.82 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1893.21 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1824.23 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1820.49 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1795.46 msec, stdDev Time = 52.51 msec,
Mean Gflops (using mean Time) = 164.25
partitions=28
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=28, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1596.25 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1295.56 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1319.77 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1294.71 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1289.76 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1320.20 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1315.14 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1310.89 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1319.58 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1301.69 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1294.48 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1306.18 msec, stdDev Time = 12.18 msec,
Mean Gflops (using mean Time) = 225.78
partitions=29
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=29, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1909.25 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1392.58 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1373.57 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1319.73 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1405.95 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1432.19 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1386.11 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1358.44 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1359.48 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1354.94 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1329.67 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1371.27 msec, stdDev Time = 34.24 msec,
Mean Gflops (using mean Time) = 215.07
partitions=30
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=30, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1987.02 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1574.88 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1610.99 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1475.28 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1725.60 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1594.56 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1548.55 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1546.19 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1505.43 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1624.35 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1404.92 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1561.08 msec, stdDev Time = 88.25 msec,
Mean Gflops (using mean Time) = 188.92
partitions=31
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=31, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2354.88 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1740.26 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1788.88 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1821.49 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1790.48 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1855.33 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1619.96 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1694.95 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1620.40 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1683.75 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1642.42 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1725.79 msec, stdDev Time = 85.82 msec,
Mean Gflops (using mean Time) = 170.89
partitions=32
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=32, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2663.33 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2176.70 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1922.22 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1881.29 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2111.48 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2238.46 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1952.24 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1826.73 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1922.63 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2042.67 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1788.95 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1986.34 msec, stdDev Time = 150.35 msec,
Mean Gflops (using mean Time) = 148.47
partitions=33
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=33, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2452.08 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1891.99 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1864.45 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1885.94 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1942.61 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1905.32 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1876.77 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1950.26 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1896.83 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1879.22 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1944.62 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1903.80 msec, stdDev Time = 31.13 msec,
Mean Gflops (using mean Time) = 154.91
partitions=34
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=34, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2433.01 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2007.55 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1884.61 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1959.53 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1884.73 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1901.99 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1846.28 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1875.63 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1885.01 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1914.87 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1922.31 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1908.25 msec, stdDev Time = 46.34 msec,
Mean Gflops (using mean Time) = 154.55
partitions=35
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=35, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2495.22 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1992.32 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1994.33 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2027.80 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1951.06 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1999.98 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1923.50 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1997.05 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1942.49 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1911.45 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1948.38 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1968.84 msec, stdDev Time = 38.33 msec,
Mean Gflops (using mean Time) = 149.79
partitions=36
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=36, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2492.48 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1952.54 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1962.51 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1961.57 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1987.97 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1942.93 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1924.77 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1973.32 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1952.04 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1959.28 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1933.75 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1955.07 msec, stdDev Time = 18.46 msec,
Mean Gflops (using mean Time) = 150.84
partitions=37
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=37, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2582.15 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1977.99 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2082.23 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1989.96 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2040.16 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2059.77 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1962.05 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2027.49 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1964.10 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2008.25 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2010.02 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2012.20 msec, stdDev Time = 40.41 msec,
Mean Gflops (using mean Time) = 146.56
partitions=38
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=38, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2671.30 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2079.37 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2048.29 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2051.68 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2007.18 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2014.30 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2036.54 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2100.02 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1974.71 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2053.58 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2060.42 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2042.61 msec, stdDev Time = 36.37 msec,
Mean Gflops (using mean Time) = 144.38
partitions=39
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=39, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2787.80 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2215.25 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2105.94 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2107.33 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2077.86 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2112.44 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2061.39 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2125.15 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2070.52 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2086.06 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2041.02 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2100.30 msec, stdDev Time = 47.93 msec,
Mean Gflops (using mean Time) = 140.41
partitions=40
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=40, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2698.84 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2114.61 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2077.92 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2043.83 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2129.04 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2072.26 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2113.97 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2097.28 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2031.56 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2151.55 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2138.46 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2097.05 msec, stdDev Time = 40.01 msec,
Mean Gflops (using mean Time) = 140.63
partitions=41
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=41, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2921.83 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2120.42 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2227.47 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2178.06 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2126.08 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2109.42 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2104.51 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2102.86 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2253.65 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2139.81 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2126.38 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2148.87 msec, stdDev Time = 53.30 msec,
Mean Gflops (using mean Time) = 137.24
partitions=42
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=42, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2929.54 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2164.20 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2147.75 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2198.06 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2216.83 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2222.30 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2219.31 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2174.45 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2164.29 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2127.98 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2086.99 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2172.22 msec, stdDev Time = 43.89 msec,
Mean Gflops (using mean Time) = 135.77
partitions=43
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=43, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 3050.09 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2299.00 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2262.62 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2230.91 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2218.93 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2202.44 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2295.54 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2206.84 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2210.55 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2197.82 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2215.68 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2234.03 msec, stdDev Time = 38.00 msec,
Mean Gflops (using mean Time) = 132.01
partitions=44
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=44, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 3032.70 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2279.76 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2201.90 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2212.07 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2218.45 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2160.29 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2253.30 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2225.94 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2285.53 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2232.71 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2279.35 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2234.93 msec, stdDev Time = 40.03 msec,
Mean Gflops (using mean Time) = 131.96
partitions=45
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=45, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 3145.83 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2322.11 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2262.01 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2228.08 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2254.11 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2257.78 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2374.26 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2366.38 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2276.48 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2291.18 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2277.23 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2290.96 msec, stdDev Time = 48.59 msec,
Mean Gflops (using mean Time) = 128.73
partitions=46
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=46, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 3171.98 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2251.00 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2268.01 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2371.48 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2206.43 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2357.68 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2334.35 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2289.88 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2174.50 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2196.54 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2257.04 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2270.69 msec, stdDev Time = 67.99 msec,
Mean Gflops (using mean Time) = 129.88
partitions=47
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=47, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 3097.58 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2260.32 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2211.33 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2278.12 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2254.51 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2247.28 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2256.58 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2255.19 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2279.24 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2276.79 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2244.90 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2256.43 msec, stdDev Time = 20.21 msec,
Mean Gflops (using mean Time) = 130.70
partitions=48
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=48, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 3045.08 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2195.52 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2169.79 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2151.54 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2226.81 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2253.75 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2192.53 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2232.85 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2228.03 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2276.80 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2132.91 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2206.05 msec, stdDev Time = 45.76 msec,
Mean Gflops (using mean Time) = 133.68
partitions=49
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=49, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 3008.05 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2137.76 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2091.79 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2115.10 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2096.33 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2105.80 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2153.82 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2180.98 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2174.71 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2213.96 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2179.00 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2144.93 msec, stdDev Time = 41.96 msec,
Mean Gflops (using mean Time) = 137.49
partitions=50
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=50, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2897.73 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2140.77 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2153.12 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2098.91 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2092.09 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2082.52 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2092.64 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2068.90 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2180.74 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2076.06 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2091.58 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2107.73 msec, stdDev Time = 37.18 msec,
Mean Gflops (using mean Time) = 139.92
partitions=51
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=51, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2747.05 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2139.91 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2068.70 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2052.52 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2020.67 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2010.73 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2039.82 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2106.44 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2021.81 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2141.53 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2060.91 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2066.30 msec, stdDev Time = 48.03 msec,
Mean Gflops (using mean Time) = 142.72
partitions=52
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=52, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2912.48 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2043.50 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1989.68 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2007.92 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2002.33 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1976.73 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1966.12 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1976.50 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2063.86 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1931.97 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1950.55 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1990.92 msec, stdDev Time = 40.33 msec,
Mean Gflops (using mean Time) = 148.13
partitions=53
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=53, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2719.38 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1915.11 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1956.47 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1962.09 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1929.72 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1957.54 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2011.13 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1884.77 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1978.98 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2029.72 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1901.01 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1952.65 msec, stdDev Time = 46.42 msec,
Mean Gflops (using mean Time) = 151.03
partitions=54
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=54, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2540.73 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1827.20 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1863.67 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1869.65 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1919.56 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1802.55 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1819.39 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1874.49 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1898.67 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1949.73 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1956.38 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1878.13 msec, stdDev Time = 53.17 msec,
Mean Gflops (using mean Time) = 157.02
partitions=55
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=55, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2349.79 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1808.32 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1851.40 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1720.88 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1764.93 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1855.99 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1817.60 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1757.05 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1780.94 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1815.07 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1778.00 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1795.02 msec, stdDev Time = 42.58 msec,
Mean Gflops (using mean Time) = 164.29
partitions=56
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=56, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2327.89 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1785.59 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1784.39 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1777.11 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1781.84 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1784.24 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1785.79 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1768.37 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1778.94 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1777.40 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1779.11 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1780.28 msec, stdDev Time = 5.34 msec,
Mean Gflops (using mean Time) = 165.65


==> cf_src/partitions/kmeans/results/12t.txt <==
I/O completed
num of threads = 12
[info] loops: 49
number of Clusters 10
number of Attributes 34

Cluster Centers Output
The first number is cluster number and the following data is arribute value
=============================================================================

0: 2.20 73921.82 8058.10 0.00 0.00 1.57 0.00 0.77 0.00 0.00 0.05 0.00 0.00 0.00 0.00 3.86 4.22 0.01 0.01 0.05 0.05 1.00 0.00 0.03 65.96 53.59 0.86 0.02 0.09 0.00 0.01 0.01 0.12 0.12 

1: 175.36 2209990.25 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.71 1.64 0.00 0.00 0.07 0.07 0.98 0.05 0.00 115.36 54.50 0.33 0.05 0.34 0.03 0.07 0.00 0.02 0.00 

2: 2.20 12488.70 336.81 0.00 0.00 0.01 0.00 0.00 0.00 0.00 0.00 0.06 0.00 0.02 0.00 6.33 6.31 0.01 0.01 0.01 0.01 0.97 0.03 0.09 119.65 72.56 0.44 0.07 0.33 0.02 0.01 0.00 0.01 0.01 

3: 1985.80 701.20 3525758.75 0.00 0.00 0.00 0.60 3.60 0.20 0.40 1.80 0.00 0.00 0.00 0.00 1.00 1.00 0.00 0.00 0.00 0.00 1.00 0.00 0.00 164.20 69.40 0.31 0.04 0.01 0.10 0.15 0.17 0.15 0.00 

4: 26.92 474.77 932613.31 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.69 2.69 0.04 0.01 0.00 0.00 1.00 0.00 0.01 158.77 75.08 0.33 0.02 0.01 0.01 0.00 0.00 0.02 0.04 

5: 0.04 945.31 5.20 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 497.25 497.26 0.00 0.00 0.00 0.00 1.00 0.00 0.01 252.45 252.17 0.99 0.00 0.98 0.00 0.00 0.00 0.00 0.00 

6: 1323.76 664.32 318224.06 0.00 0.00 0.06 0.00 34.26 0.03 0.09 37.38 0.03 0.00 0.24 0.00 2.21 2.82 0.00 0.00 0.03 0.03 0.99 0.03 0.01 131.26 93.09 0.42 0.04 0.06 0.03 0.01 0.03 0.01 0.03 

7: 12811.59 226.79 824.92 0.00 0.00 0.21 0.00 0.62 0.00 0.01 0.69 0.11 0.00 0.01 0.00 1.66 1.27 0.00 0.00 0.09 0.09 0.91 0.09 0.00 245.19 3.50 0.02 0.68 0.90 0.00 0.01 0.00 0.07 0.08 

8: 5051.68 5134226.50 0.00 0.00 0.00 2.71 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.02 1.46 0.02 0.02 0.00 0.00 0.99 0.02 0.06 31.59 35.05 0.89 0.02 0.93 0.10 0.01 0.02 0.00 0.00 

9: 75.07 61.40 627.36 0.02 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.01 131.81 10.72 0.50 0.50 0.20 0.20 0.37 0.06 0.03 225.96 68.62 0.29 0.09 0.07 0.01 0.50 0.50 0.20 0.20 

Time for process: 14.932044


==> cf_src/partitions/kmeans/results/1t.txt <==
I/O completed
num of threads = 1
[info] loops: 48
number of Clusters 10
number of Attributes 34

Cluster Centers Output
The first number is cluster number and the following data is arribute value
=============================================================================

0: 2.20 73921.82 8058.10 0.00 0.00 1.57 0.00 0.77 0.00 0.00 0.05 0.00 0.00 0.00 0.00 3.86 4.22 0.01 0.01 0.05 0.05 1.00 0.00 0.03 65.96 53.59 0.86 0.02 0.09 0.00 0.01 0.01 0.12 0.12 

1: 175.36 2209991.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.71 1.64 0.00 0.00 0.07 0.07 0.98 0.05 0.00 115.36 54.50 0.34 0.05 0.34 0.03 0.07 0.00 0.02 0.00 

2: 2.20 12488.70 336.81 0.00 0.00 0.01 0.00 0.00 0.00 0.00 0.00 0.06 0.00 0.02 0.00 6.33 6.31 0.01 0.01 0.01 0.01 0.97 0.03 0.09 119.65 72.56 0.44 0.07 0.33 0.02 0.01 0.00 0.01 0.01 

3: 1985.80 701.20 3525758.75 0.00 0.00 0.00 0.60 3.60 0.20 0.40 1.80 0.00 0.00 0.00 0.00 1.00 1.00 0.00 0.00 0.00 0.00 1.00 0.00 0.00 164.20 69.40 0.31 0.04 0.01 0.10 0.15 0.17 0.15 0.00 

4: 26.92 474.77 932613.31 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.69 2.69 0.04 0.01 0.00 0.00 1.00 0.00 0.01 158.77 75.08 0.33 0.02 0.01 0.01 0.00 0.00 0.02 0.04 

5: 0.04 939.29 5.21 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 497.90 497.90 0.00 0.00 0.00 0.00 1.00 0.00 0.01 253.30 253.01 0.99 0.00 0.98 0.00 0.00 0.00 0.00 0.00 

6: 1323.76 664.32 318224.06 0.00 0.00 0.06 0.00 34.26 0.03 0.09 37.38 0.03 0.00 0.24 0.00 2.21 2.82 0.00 0.00 0.03 0.03 0.99 0.03 0.01 131.26 93.09 0.42 0.04 0.06 0.03 0.01 0.03 0.01 0.03 

7: 12811.60 226.79 824.92 0.00 0.00 0.21 0.00 0.62 0.00 0.01 0.69 0.11 0.00 0.01 0.00 1.66 1.27 0.00 0.00 0.09 0.09 0.91 0.09 0.00 245.19 3.50 0.02 0.68 0.90 0.00 0.01 0.00 0.07 0.08 

8: 5051.68 5134229.50 0.00 0.00 0.00 2.71 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.02 1.46 0.02 0.02 0.00 0.00 0.99 0.02 0.06 31.59 35.05 0.89 0.02 0.93 0.10 0.01 0.02 0.00 0.00 

9: 75.08 61.36 627.41 0.02 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.01 131.71 10.72 0.50 0.50 0.20 0.20 0.37 0.06 0.03 226.55 68.64 0.29 0.09 0.07 0.01 0.50 0.50 0.20 0.20 

Time for process: 22.940845


==> cf_src/partitions/kmeans/results/2t.txt <==
I/O completed
num of threads = 2
[info] loops: 49
number of Clusters 10
number of Attributes 34

Cluster Centers Output
The first number is cluster number and the following data is arribute value
=============================================================================

0: 2.20 73921.82 8058.10 0.00 0.00 1.57 0.00 0.77 0.00 0.00 0.05 0.00 0.00 0.00 0.00 3.86 4.22 0.01 0.01 0.05 0.05 1.00 0.00 0.03 65.96 53.59 0.86 0.02 0.09 0.00 0.01 0.01 0.12 0.12 

1: 175.36 2209990.75 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.71 1.64 0.00 0.00 0.07 0.07 0.98 0.05 0.00 115.36 54.50 0.33 0.05 0.34 0.03 0.07 0.00 0.02 0.00 

2: 2.20 12488.70 336.81 0.00 0.00 0.01 0.00 0.00 0.00 0.00 0.00 0.06 0.00 0.02 0.00 6.33 6.31 0.01 0.01 0.01 0.01 0.97 0.03 0.09 119.65 72.56 0.44 0.07 0.33 0.02 0.01 0.00 0.01 0.01 

3: 1985.80 701.20 3525758.75 0.00 0.00 0.00 0.60 3.60 0.20 0.40 1.80 0.00 0.00 0.00 0.00 1.00 1.00 0.00 0.00 0.00 0.00 1.00 0.00 0.00 164.20 69.40 0.31 0.04 0.01 0.10 0.15 0.17 0.15 0.00 

4: 26.92 474.77 932613.38 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.69 2.69 0.04 0.01 0.00 0.00 1.00 0.00 0.01 158.77 75.08 0.33 0.02 0.01 0.01 0.00 0.00 0.02 0.04 

5: 0.04 941.13 5.21 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 497.75 497.75 0.00 0.00 0.00 0.00 1.00 0.00 0.01 253.18 252.89 0.99 0.00 0.98 0.00 0.00 0.00 0.00 0.00 

6: 1323.76 664.32 318224.09 0.00 0.00 0.06 0.00 34.26 0.03 0.09 37.38 0.03 0.00 0.24 0.00 2.21 2.82 0.00 0.00 0.03 0.03 0.99 0.03 0.01 131.26 93.09 0.42 0.04 0.06 0.03 0.01 0.03 0.01 0.03 

7: 12811.59 226.79 824.92 0.00 0.00 0.21 0.00 0.62 0.00 0.01 0.69 0.11 0.00 0.01 0.00 1.66 1.27 0.00 0.00 0.09 0.09 0.91 0.09 0.00 245.19 3.50 0.02 0.68 0.90 0.00 0.01 0.00 0.07 0.08 

8: 5051.68 5134226.50 0.00 0.00 0.00 2.71 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.02 1.46 0.02 0.02 0.00 0.00 0.99 0.02 0.06 31.59 35.05 0.89 0.02 0.93 0.10 0.01 0.02 0.00 0.00 

9: 75.08 61.37 627.32 0.02 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.01 131.80 10.72 0.50 0.50 0.20 0.20 0.37 0.06 0.03 226.33 68.62 0.29 0.09 0.07 0.01 0.50 0.50 0.20 0.20 

Time for process: 17.130792


==> cf_src/partitions/kmeans/results/4t.txt <==
I/O completed
num of threads = 4
[info] loops: 49
number of Clusters 10
number of Attributes 34

Cluster Centers Output
The first number is cluster number and the following data is arribute value
=============================================================================

0: 2.20 73921.82 8058.10 0.00 0.00 1.57 0.00 0.77 0.00 0.00 0.05 0.00 0.00 0.00 0.00 3.86 4.22 0.01 0.01 0.05 0.05 1.00 0.00 0.03 65.96 53.59 0.86 0.02 0.09 0.00 0.01 0.01 0.12 0.12 

1: 175.36 2209990.25 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.71 1.64 0.00 0.00 0.07 0.07 0.98 0.05 0.00 115.36 54.50 0.33 0.05 0.34 0.03 0.07 0.00 0.02 0.00 

2: 2.20 12488.70 336.81 0.00 0.00 0.01 0.00 0.00 0.00 0.00 0.00 0.06 0.00 0.02 0.00 6.33 6.31 0.01 0.01 0.01 0.01 0.97 0.03 0.09 119.65 72.56 0.44 0.07 0.33 0.02 0.01 0.00 0.01 0.01 

3: 1985.80 701.20 3525758.75 0.00 0.00 0.00 0.60 3.60 0.20 0.40 1.80 0.00 0.00 0.00 0.00 1.00 1.00 0.00 0.00 0.00 0.00 1.00 0.00 0.00 164.20 69.40 0.31 0.04 0.01 0.10 0.15 0.17 0.15 0.00 

4: 26.92 474.77 932613.38 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.69 2.69 0.04 0.01 0.00 0.00 1.00 0.00 0.01 158.77 75.08 0.33 0.02 0.01 0.01 0.00 0.00 0.02 0.04 

5: 0.04 944.37 5.20 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 497.64 497.65 0.00 0.00 0.00 0.00 1.00 0.00 0.01 252.95 252.66 0.99 0.00 0.98 0.00 0.00 0.00 0.00 0.00 

6: 1323.76 664.32 318224.09 0.00 0.00 0.06 0.00 34.26 0.03 0.09 37.38 0.03 0.00 0.24 0.00 2.21 2.82 0.00 0.00 0.03 0.03 0.99 0.03 0.01 131.26 93.09 0.42 0.04 0.06 0.03 0.01 0.03 0.01 0.03 

7: 12811.59 226.79 824.92 0.00 0.00 0.21 0.00 0.62 0.00 0.01 0.69 0.11 0.00 0.01 0.00 1.66 1.27 0.00 0.00 0.09 0.09 0.91 0.09 0.00 245.19 3.50 0.02 0.68 0.90 0.00 0.01 0.00 0.07 0.08 

8: 5051.68 5134226.50 0.00 0.00 0.00 2.71 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.02 1.46 0.02 0.02 0.00 0.00 0.99 0.02 0.06 31.59 35.05 0.89 0.02 0.93 0.10 0.01 0.02 0.00 0.00 

9: 75.07 61.40 627.35 0.02 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.01 131.81 10.72 0.50 0.50 0.20 0.20 0.37 0.06 0.03 226.08 68.62 0.29 0.09 0.07 0.01 0.50 0.50 0.20 0.20 

Time for process: 10.271671


==> cf_src/partitions/kmeans/results/6t.txt <==
I/O completed
num of threads = 6
[info] loops: 48
number of Clusters 10
number of Attributes 34

Cluster Centers Output
The first number is cluster number and the following data is arribute value
=============================================================================

0: 2.20 73921.82 8058.10 0.00 0.00 1.57 0.00 0.77 0.00 0.00 0.05 0.00 0.00 0.00 0.00 3.86 4.22 0.01 0.01 0.05 0.05 1.00 0.00 0.03 65.96 53.59 0.86 0.02 0.09 0.00 0.01 0.01 0.12 0.12 

1: 175.36 2209990.50 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.71 1.64 0.00 0.00 0.07 0.07 0.98 0.05 0.00 115.36 54.50 0.34 0.05 0.34 0.03 0.07 0.00 0.02 0.00 

2: 2.20 12488.70 336.81 0.00 0.00 0.01 0.00 0.00 0.00 0.00 0.00 0.06 0.00 0.02 0.00 6.33 6.31 0.01 0.01 0.01 0.01 0.97 0.03 0.09 119.65 72.56 0.44 0.07 0.33 0.02 0.01 0.00 0.01 0.01 

3: 1985.80 701.20 3525758.75 0.00 0.00 0.00 0.60 3.60 0.20 0.40 1.80 0.00 0.00 0.00 0.00 1.00 1.00 0.00 0.00 0.00 0.00 1.00 0.00 0.00 164.20 69.40 0.31 0.04 0.01 0.10 0.15 0.17 0.15 0.00 

4: 26.92 474.77 932613.38 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.69 2.69 0.04 0.01 0.00 0.00 1.00 0.00 0.01 158.77 75.08 0.33 0.02 0.01 0.01 0.00 0.00 0.02 0.04 

5: 0.04 945.32 5.20 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 497.57 497.58 0.00 0.00 0.00 0.00 1.00 0.00 0.01 252.74 252.45 0.99 0.00 0.98 0.00 0.00 0.00 0.00 0.00 

6: 1323.76 664.32 318224.06 0.00 0.00 0.06 0.00 34.26 0.03 0.09 37.38 0.03 0.00 0.24 0.00 2.21 2.82 0.00 0.00 0.03 0.03 0.99 0.03 0.01 131.26 93.09 0.42 0.04 0.06 0.03 0.01 0.03 0.01 0.03 

7: 12811.59 226.79 824.92 0.00 0.00 0.21 0.00 0.62 0.00 0.01 0.69 0.11 0.00 0.01 0.00 1.66 1.27 0.00 0.00 0.09 0.09 0.91 0.09 0.00 245.19 3.50 0.02 0.68 0.90 0.00 0.01 0.00 0.07 0.08 

8: 5051.68 5134226.50 0.00 0.00 0.00 2.71 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.02 1.46 0.02 0.02 0.00 0.00 0.99 0.02 0.06 31.59 35.05 0.89 0.02 0.93 0.10 0.01 0.02 0.00 0.00 

9: 75.07 61.40 627.35 0.02 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.01 131.81 10.72 0.50 0.50 0.20 0.20 0.37 0.06 0.03 225.99 68.62 0.29 0.09 0.07 0.01 0.50 0.50 0.20 0.20 

Time for process: 13.603119


==> cf_src/partitions/lu/README.txt <==
# Copyright 2012 Intel Corporation.
#
# This file is subject to the Intel Sample Source Code License. A copy
# of the Intel Sample Source Code License is included.

README for LU Factorization Reference Code (2nd February, 2015) 

This file is for use for the LU on Linux only.

For information on windows, please see the README.txt file in ../windows/lu.

This file contains the following sections:

Contents
* INTRODUCTION
* HOW TO BUILD THE LU REFERENCE CODE
* HOW TO RUN THE LU REFERENCE CODE

INTRODUCTION

LU decomposition (or LU factorization), where 'LU' stands for 'Lower Upper',
is a decomposition of a matrix into the product of a lower triangular matrix 
and a upper triangular matrix. It is useful for efficient numerical solutions
and Monte Carlo simulations. The LU decomposition is just a matrix form of
Gaussian elimination [Ref. 1].

Let [A] be a square matrix having M rows by M columns. (The algorithm can also
be applied to rectangular matrices, but this is rarely done in practice, and 
the supplied reference code only works for square matrices). The idea is to 
transform [A] into an M by M upper triangular matrix [U] by introducing zeros 
below the diagonal, first in column 1, then in column 2, and so on. This is done
by subtracting multiples of each row from subsequent rows. This "elimination"
process is equivalent to multiplying [A] by a sequence of lower-triangular 
matrices [L_k] on the left:
    [L_m-1]...[L_2][L_1][A] = [U]
and setting [L] = [L_1]^(-1)[L_2]^(-1)...[L_m-1]^(-1), gives
    [A] = [L][U]
Thus we obtain LU factorization of [A], where [U] is upper-triangular and [L]
is unit lower-triangular (which means all of its diagonal entries are equal
to 1) [Ref. 1]. 

The computational cost of a LU decomposition is (2/3)*M^3 floating point
operations. All the three matrices [A], [L], and [U] are not needed to be stored;
to minimize memory use, [L] and [U] are overwritten on input matrix [A]. 
Thus the memory footprint is M^2*sizeof(double) bytes (for double-precision real-
valued matrix). An algorithm which is applied on elements of matrix [A] can 
only proceed one column at a time as there is a data dependence which limits 
the overall concurrency. The reference code implements a right-looking LU
decomposition algorithm and therefore as we proceed down the columns, the 
number of entries updated reduces [Ref. 1].

In this program, we do a tiled implementation of LU decomposition without 
pivoting (for double-precision real-valued matrices) using fast level-3 BLAS
components (using the  Intel(R) MKL library).  The tiled-algorithm is similar 
to the one for Cholesky factorization as given in Ref. 2. We use the hStreams 
framework to partition the card into 4 or 6 physical partitions and schedule 
BLAS3 operations (DGETRF, DTRSM, DGEMM) into compute-streams associated with 
these partitions in an as concurrent manner as possible. Note that for DGETRF, 
we use a custom hand-written kernel instead of the one from MKL. This is because 
we implement the LU decomposition without pivoting, whereas the function available
in MKL does pivoting. The matrix is divided into T x T tiles each containing 
(M/T * M/T elements). The outer-loop is iterated over 1:T. For the k-th outer-
loop iteration, we have 1 DGETRF (of the k x k tile), 2*(T-k) DTRSMs, and (T-k)*(T-k) 
DGEMMs. The order of operations (and dependence) of BLAS3 operations for a given k 
is: DGETRF -> DTRSM -> DGEMM (i.e. DGEMM depends on DTRSM, which in turn depends 
on DGETRF). Thus the max concurrency for a given k is : no. of DGEMMs = (T-k)*(T-k). 
The concurrency is highest for k = 1, and is = (T-1)*(T-1). If T = 6, for 
example, then the max concurrency is 25. It's best if this max concurrency is 
divisible by number of partitions on the card. As a rule of thumb, 
we have observed that no. of partitions on card = T - 1 gives the best results, 
and in particular, we have observed that T = 6, and no. of partitions = 5, 
give best results for most cases.

There are two versions of the tiled-LU program. One called tiled_host performs 
the tiled-LU on the host only (without using hStreams or the card). The 
performance of this program is compared against the MKL DGETRF without 
automatic offload. The other version is called tiled_hstreams. This
uses both the host and the card, by using the hStreams library. The performance
of the tiled_hstreams version is compared against the MKL DGETRF with automatic
offload. For the tiled_hstreams LU decomposition, data transfer to/from the 
card is interleaved with compute on the card using the concurrently running streams. 

To understand the data/compute dependencies, it's recommended that the user
first becomes familiar with the algorithm in the tiled_host example and then
it will be easier to understand the various synchronizations (in the form of 
_event_wait) required in the tiled_hstreams example.

References:
1) Trefethen, Lloyd N. and Bau III, David, Numerical Linear Algebra, SIAM (1997).
2) Jeannot, Emmanuel. Performance Analysis and Optimization of the Tiled 
Cholesky Factorization on NUMA Machines. PAAP 2012-IEEE International Symposium
on Parallel Architectures, Algorithms and Programming. 2012.

In the description above, square brackets indicate a matrix
(e.g. [A]).  The symbol ^ indicates exponentiation by a power. The
symbol * indicates multiplication.


1. To run the tiled_host example
You would run the lu_tiled_host executable as follows:

./lu_tiled_host -m 4800 -t 6 -l row -i 5

the description of command line inputs is:
-m : matrix size per side
-t : no. of tiles the matrix is broken into per side
-l : row (or ROW) if ROW_MAJOR layout of matrix storage is used, otherwise COL_MAJOR
-i : no. of iterations to be performed

NOTE: the matrix size must be divisible by number of tiles

one can also use the runit.sh script provided, which also sets the KMP_AFFINITY. 

2. To run the tiled_hstreams example
You would run the lu_tiled_hstreams executable as follows:

./lu_tiled_hstreams -m 4800 -t 6 -s 5 -l row -i 5

the description of command line inputs is:
-m : matrix size per side
-t : no. of tiles the matrix is broken into per side
-s : no. of logical streams (= no. of physical partitions on the card)
-l : row (or ROW) if ROW_MAJOR layout of matrix storage is used, otherwise COL_MAJOR
-i : no. of iterations to be performed

NOTE: the matrix size must be divisible by number of tiles

one can also use the runit.sh script provided, which also sets the KMP_AFFINITY on host and card. 


HOW TO BUILD THE LU REFERENCE CODE

1. Install MPSS 3.5
2. Install the Intel Composer XE compiler
3. Copy the reference code to an empty temporary directory:
   $ cd
   $ rm -fr temp_ref_code
   $ mkdir temp_ref_code
   $ cd temp_ref_code
   $ cp -r /usr/share/doc/hStreams/ref_code .
4. Change directory to the ref_code/lu dir
   $ cd ref_code/lu
5. Set the environment variables for the Intel Composer XE compiler:  

For example:

. /opt/mpss_toolchains/composer/composer_xe_2013/bin/compilervars.sh intel64
or
. /opt/intel/composerxe/bin/compilervars.sh intel64

(Your mileage may vary.  For example you probably will not have the Intel Composer
 XE compiler installed in /opt/mpss_toolchains).

5. First build the tiled_host version. Change directory to the tiled_host dir
   $ cd tiled_host
6. Type make:
   $ make

The make should build as follows:
$ make
icc       -openmp  -I../../common -mkl -DNDEBUG -O3 -Wl,--enable-new-dtags  -c lu_tile.cpp -o lu_tile.host.o
icc       -openmp  -I../../common -mkl -DNDEBUG -O3 -Wl,--enable-new-dtags  -o ../../../bin/host/lu_tiled_host lu_tile.host.o ../../common/dtime.host.o ../../common/matrices_generator.host.o

7. Now build the tiled_hstreams version. Change directory to the ../tiled_hstreams dir
   $ cd ../tiled_hstreams
8. Type make:
   $ make

The make should build as follows:
$ make
icc       -openmp -I/usr/include/intel-coi -I../../common -I../../../include -I../../../src/include -mkl -DNDEBUG -O3  -Wl,--enable-new-dtags  -lcoi_host -c lu_tile_hstreams.cpp -o lu_tile_hstreams.host.o
icc       -openmp -I/usr/include/intel-coi -I../../common -I../../../include -I../../../src/include -mkl -DNDEBUG -O3  -Wl,--enable-new-dtags  -lcoi_host -c hStreams_custom.cpp -o hStreams_custom.host.o
icc       -openmp -I/usr/include/intel-coi -I../../common -I../../../include -I../../../src/include -mkl -DNDEBUG -O3  -Wl,--enable-new-dtags  -lcoi_host -o ../../../bin/host/lu_tiled_hstreams lu_tile_hstreams.host.o ../../common/dtime.host.o hStreams_custom.host.o ../../common/matrices_generator.host.o -L../../../bin/host  -lhstreams_source
icc -mmic -openmp -I/usr/include/intel-coi -I../../common -I../../../include -I../../../src/include -mkl -DNDEBUG -O3  -Wl,--enable-new-dtags  -lcoi_device -rdynamic -fPIC -shared -c hStreams_custom_kernels_sink.cpp -o hStreams_custom_kernels_sink.dev.o
icc -mmic -openmp -I/usr/include/intel-coi -I../../common -I../../../include -I../../../src/include -mkl -DNDEBUG -O3  -Wl,--enable-new-dtags  -lcoi_device -rdynamic -fPIC -shared -o ../../../bin/dev/lu_sink_1.so hStreams_custom_kernels_sink.dev.o -L../../../bin/dev -lhstreams_sink -Wl,-soname,lu_sink_1.so -static-intel
icc: warning #10342: -liomp5 linked in dynamically, static library not available for Intel(R) MIC Architecture
icc: warning #10342: -liomp5 linked in dynamically, static library not available for Intel(R) MIC Architecture
icc: warning #10237: -lcilkrts linked in dynamically, static library not available


HOW TO RUN THE LU REFERENCE CODE

Run the tiled_host version
1. Change directory to the tiled_host dir, and run the runit.sh script:

   $ cd ../tiled_host
   $ ./runit.sh 

This is how a typical output looks:

matrix is in Row major format
mat_size = 4800, num_tiles = 6, niter = 5


iter 0
time for Tiled LU = 521.655083 msec
time for MKL LU (dgetrf) (host, NO AO) = 383.312941 msec
Tiled LU successful

iter 1
time for Tiled LU = 486.261845 msec
time for MKL LU (dgetrf) (host, NO AO) = 350.229979 msec
Tiled LU successful

iter 2
time for Tiled LU = 479.424953 msec
time for MKL LU (dgetrf) (host, NO AO) = 377.222061 msec
Tiled LU successful

iter 3
time for Tiled LU = 480.629921 msec
time for MKL LU (dgetrf) (host, NO AO) = 382.603168 msec
Tiled LU successful

iter 4
time for Tiled LU = 479.327917 msec
time for MKL LU (dgetrf) (host, NO AO) = 366.101980 msec
Tiled LU successful

Tiled LU, for 4 iterations (ignoring first),
mean Time = 481.41 msec, stdDev Time = 3.29 msec,
Mean Gflops (using mean Time) = 153.15

MKL LU, For 4 iterations (ignoring first),
mean Time = 369.04 msec, stdDev Time = 14.30 msec,
Mean Gflops (using mean Time) = 199.78


Run the tiled_hstreams version
1. Change directory to the tiled_hstreams dir, and run the runit.sh script:

   $ cd ../tiled_hstreams
   $ ./runit.sh 

This is how a typical output looks:

~/hstreams/bin/host ~/hstreams/ref_code/lu/tiled_hstreams
~/hstreams/bin/dev ~/hstreams/bin/host ~/hstreams/ref_code/lu/tiled_hstreams
~/hstreams/bin/host ~/hstreams/ref_code/lu/tiled_hstreams
~/hstreams/ref_code/lu/tiled_hstreams
matrix is in Row major format
no. of streams (partitions) = 5, mat_size = 4800, num_tiles = 6, niter = 5


Iteration = 0, Tbegin
time for Tiled hstreams LU for iteration 0 = 818.50 msec
time for MKL LU (dgetrf) (AO) for iteration 0 = 276.64 msec
Tiled LU successful

Iteration = 1, Tbegin
time for Tiled hstreams LU for iteration 1 = 336.69 msec
time for MKL LU (dgetrf) (AO) for iteration 1 = 334.06 msec
Tiled LU successful

Iteration = 2, Tbegin
time for Tiled hstreams LU for iteration 2 = 388.07 msec
time for MKL LU (dgetrf) (AO) for iteration 2 = 382.38 msec
Tiled LU successful

Iteration = 3, Tbegin
time for Tiled hstreams LU for iteration 3 = 346.46 msec
time for MKL LU (dgetrf) (AO) for iteration 3 = 360.69 msec
Tiled LU successful

Iteration = 4, Tbegin
time for Tiled hstreams LU for iteration 4 = 471.69 msec
time for MKL LU (dgetrf) (AO) for iteration 4 = 377.19 msec
Tiled LU successful

Matrix size = 4800
Tiled hStreams LU: for 4 iterations (ignoring first),
mean Time = 385.73 msec, stdDev Time = 61.49 msec,
Mean Gflops (using mean Time) = 191.14

MKL AO LU (dgetrf): For 4 iterations (ignoring first),
mean Time = 363.58 msec, stdDev Time = 21.74 msec,
Mean Gflops (using mean Time) = 202.78



==> cf_src/partitions/matMul/matMult_partition.dat <==
#
1	240.68
2	337.57
3	198.38
4	413.82
5	88.58
6	71.59
7	459.35
8	459.80
9	99.08
10	158.30
11	217.07
12	172.27
13	74.01
14	474.81
15	194.76
16	115.34
17	79.12
18	211.54
19	319.98
20	241.63
21	170.65
22	136.05
23	105.98
24	90.99
25	83.53
26	156.11
27	231.04
28	421.06
29	250.66
30	247.02
31	226.24
32	189.38
33	167.56
34	149.80
35	136.47
36	121.74
37	112.32
38	100.99
39	96.57
40	87.81
41	85.64
42	76.03
43	70.32
44	70.69
45	73.06
46	88.13
47	104.38
48	126.62
49	151.67
50	180.75
51	210.57
52	242.82
53	276.36
54	290.32
55	323.09
56	479.85


==> cf_src/partitions/matMul/matMult_partition_20151223.dat <==
~/bin/host ~/cf_src/matMult
~/bin/dev ~/bin/host ~/cf_src/matMult
~/bin/host ~/cf_src/matMult
~/cf_src/matMult
partitions=1
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=1, streams=1
Perf: 231.477 Gflops/sec, Time= 1866.279 msec
Perf: 240.072 Gflops/sec, Time= 1799.459 msec
Perf: 240.234 Gflops/sec, Time= 1798.243 msec
Perf: 240.737 Gflops/sec, Time= 1794.490 msec
Perf: 240.794 Gflops/sec, Time= 1794.067 msec
Perf: 240.928 Gflops/sec, Time= 1793.069 msec
Perf: 240.816 Gflops/sec, Time= 1793.903 msec
Perf: 240.788 Gflops/sec, Time= 1794.111 msec
Perf: 240.841 Gflops/sec, Time= 1793.712 msec
Perf: 240.969 Gflops/sec, Time= 1792.764 msec
Perf: 240.628 Gflops/sec, Time= 1795.304 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 240.97, GF/s, Avg_DGEMM=, 240.68, GFlop/s, StdDev=, 0.30, GFlop/s, 0.12, percent (Ignoring first iteration)
Computing result using host CPU...partitions=2
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=2, streams=1
Perf: 326.061 Gflops/sec, Time= 1324.904 msec
Perf: 338.768 Gflops/sec, Time= 1275.208 msec
Perf: 338.533 Gflops/sec, Time= 1276.096 msec
Perf: 338.098 Gflops/sec, Time= 1277.736 msec
Perf: 336.227 Gflops/sec, Time= 1284.845 msec
Perf: 336.281 Gflops/sec, Time= 1284.641 msec
Perf: 337.542 Gflops/sec, Time= 1279.842 msec
Perf: 337.107 Gflops/sec, Time= 1281.493 msec
Perf: 338.430 Gflops/sec, Time= 1276.481 msec
Perf: 337.219 Gflops/sec, Time= 1281.068 msec
Perf: 337.469 Gflops/sec, Time= 1280.118 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 338.77, GF/s, Avg_DGEMM=, 337.57, GFlop/s, StdDev=, 0.89, GFlop/s, 0.26, percent (Ignoring first iteration)
Computing result using host CPU...partitions=3
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=3, streams=1
Perf: 171.018 Gflops/sec, Time= 2526.049 msec
Perf: 239.270 Gflops/sec, Time= 1805.492 msec
Perf: 162.180 Gflops/sec, Time= 2663.715 msec
Perf: 195.851 Gflops/sec, Time= 2205.755 msec
Perf: 212.237 Gflops/sec, Time= 2035.457 msec
Perf: 183.677 Gflops/sec, Time= 2351.952 msec
Perf: 204.869 Gflops/sec, Time= 2108.660 msec
Perf: 208.656 Gflops/sec, Time= 2070.392 msec
Perf: 160.453 Gflops/sec, Time= 2692.369 msec
Perf: 172.602 Gflops/sec, Time= 2502.871 msec
Perf: 244.027 Gflops/sec, Time= 1770.299 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 244.03, GF/s, Avg_DGEMM=, 198.38, GFlop/s, StdDev=, 29.31, GFlop/s, 14.77, percent (Ignoring first iteration)
Computing result using host CPU...partitions=4
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=4, streams=1
Perf: 391.997 Gflops/sec, Time= 1102.050 msec
Perf: 413.280 Gflops/sec, Time= 1045.296 msec
Perf: 413.354 Gflops/sec, Time= 1045.110 msec
Perf: 412.164 Gflops/sec, Time= 1048.126 msec
Perf: 414.864 Gflops/sec, Time= 1041.306 msec
Perf: 413.678 Gflops/sec, Time= 1044.290 msec
Perf: 413.528 Gflops/sec, Time= 1044.670 msec
Perf: 413.147 Gflops/sec, Time= 1045.633 msec
Perf: 416.149 Gflops/sec, Time= 1038.089 msec
Perf: 413.928 Gflops/sec, Time= 1043.660 msec
Perf: 414.143 Gflops/sec, Time= 1043.118 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 416.15, GF/s, Avg_DGEMM=, 413.82, GFlop/s, StdDev=, 1.08, GFlop/s, 0.26, percent (Ignoring first iteration)
Computing result using host CPU...partitions=5
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=5, streams=1
Perf: 80.180 Gflops/sec, Time= 5387.882 msec
Perf: 81.732 Gflops/sec, Time= 5285.582 msec
Perf: 100.435 Gflops/sec, Time= 4301.302 msec
Perf: 79.142 Gflops/sec, Time= 5458.512 msec
Perf: 94.895 Gflops/sec, Time= 4552.411 msec
Perf: 87.202 Gflops/sec, Time= 4954.037 msec
Perf: 91.640 Gflops/sec, Time= 4714.099 msec
Perf: 94.681 Gflops/sec, Time= 4562.703 msec
Perf: 91.210 Gflops/sec, Time= 4736.325 msec
Perf: 80.251 Gflops/sec, Time= 5383.106 msec
Perf: 84.622 Gflops/sec, Time= 5105.055 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 100.43, GF/s, Avg_DGEMM=, 88.58, GFlop/s, StdDev=, 7.12, GFlop/s, 8.04, percent (Ignoring first iteration)
Computing result using host CPU...partitions=6
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=6, streams=1
Perf: 72.454 Gflops/sec, Time= 5962.370 msec
Perf: 76.483 Gflops/sec, Time= 5648.288 msec
Perf: 82.169 Gflops/sec, Time= 5257.441 msec
Perf: 62.116 Gflops/sec, Time= 6954.732 msec
Perf: 71.417 Gflops/sec, Time= 6048.944 msec
Perf: 75.627 Gflops/sec, Time= 5712.266 msec
Perf: 71.348 Gflops/sec, Time= 6054.807 msec
Perf: 69.277 Gflops/sec, Time= 6235.839 msec
Perf: 78.852 Gflops/sec, Time= 5478.593 msec
Perf: 68.823 Gflops/sec, Time= 6276.984 msec
Perf: 59.802 Gflops/sec, Time= 7223.848 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 82.17, GF/s, Avg_DGEMM=, 71.59, GFlop/s, StdDev=, 7.05, GFlop/s, 9.84, percent (Ignoring first iteration)
Computing result using host CPU...partitions=7
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=7, streams=1
Perf: 429.905 Gflops/sec, Time= 1004.872 msec
Perf: 459.202 Gflops/sec, Time= 940.763 msec
Perf: 460.430 Gflops/sec, Time= 938.254 msec
Perf: 459.258 Gflops/sec, Time= 940.648 msec
Perf: 457.211 Gflops/sec, Time= 944.860 msec
Perf: 461.064 Gflops/sec, Time= 936.963 msec
Perf: 459.967 Gflops/sec, Time= 939.197 msec
Perf: 460.517 Gflops/sec, Time= 938.076 msec
Perf: 456.198 Gflops/sec, Time= 946.957 msec
Perf: 459.288 Gflops/sec, Time= 940.587 msec
Perf: 460.404 Gflops/sec, Time= 938.306 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 461.06, GF/s, Avg_DGEMM=, 459.35, GFlop/s, StdDev=, 1.55, GFlop/s, 0.34, percent (Ignoring first iteration)
Computing result using host CPU...partitions=8
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=8, streams=1
Perf: 425.925 Gflops/sec, Time= 1014.262 msec
Perf: 460.202 Gflops/sec, Time= 938.719 msec
Perf: 457.441 Gflops/sec, Time= 944.385 msec
Perf: 461.481 Gflops/sec, Time= 936.117 msec
Perf: 458.698 Gflops/sec, Time= 941.797 msec
Perf: 461.529 Gflops/sec, Time= 936.020 msec
Perf: 462.020 Gflops/sec, Time= 935.025 msec
Perf: 460.061 Gflops/sec, Time= 939.005 msec
Perf: 458.438 Gflops/sec, Time= 942.331 msec
Perf: 459.477 Gflops/sec, Time= 940.200 msec
Perf: 458.610 Gflops/sec, Time= 941.977 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 462.02, GF/s, Avg_DGEMM=, 459.80, GFlop/s, StdDev=, 1.53, GFlop/s, 0.33, percent (Ignoring first iteration)
Computing result using host CPU...partitions=9
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=9, streams=1
Perf: 95.529 Gflops/sec, Time= 4522.177 msec
Perf: 87.615 Gflops/sec, Time= 4930.686 msec
Perf: 97.427 Gflops/sec, Time= 4434.088 msec
Perf: 97.377 Gflops/sec, Time= 4436.371 msec
Perf: 97.291 Gflops/sec, Time= 4440.273 msec
Perf: 109.731 Gflops/sec, Time= 3936.901 msec
Perf: 94.429 Gflops/sec, Time= 4574.880 msec
Perf: 94.093 Gflops/sec, Time= 4591.196 msec
Perf: 94.916 Gflops/sec, Time= 4551.377 msec
Perf: 102.394 Gflops/sec, Time= 4219.007 msec
Perf: 115.511 Gflops/sec, Time= 3739.917 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 115.51, GF/s, Avg_DGEMM=, 99.08, GFlop/s, StdDev=, 8.15, GFlop/s, 8.23, percent (Ignoring first iteration)
Computing result using host CPU...partitions=10
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=10, streams=1
Perf: 165.015 Gflops/sec, Time= 2617.949 msec
Perf: 175.662 Gflops/sec, Time= 2459.264 msec
Perf: 190.610 Gflops/sec, Time= 2266.410 msec
Perf: 183.755 Gflops/sec, Time= 2350.956 msec
Perf: 166.457 Gflops/sec, Time= 2595.267 msec
Perf: 147.602 Gflops/sec, Time= 2926.788 msec
Perf: 148.710 Gflops/sec, Time= 2904.975 msec
Perf: 143.076 Gflops/sec, Time= 3019.382 msec
Perf: 126.415 Gflops/sec, Time= 3417.315 msec
Perf: 144.206 Gflops/sec, Time= 2995.714 msec
Perf: 156.547 Gflops/sec, Time= 2759.548 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 190.61, GF/s, Avg_DGEMM=, 158.30, GFlop/s, StdDev=, 20.32, GFlop/s, 12.84, percent (Ignoring first iteration)
Computing result using host CPU...partitions=11
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=11, streams=1
Perf: 206.606 Gflops/sec, Time= 2090.938 msec
Perf: 221.710 Gflops/sec, Time= 1948.493 msec
Perf: 221.136 Gflops/sec, Time= 1953.547 msec
Perf: 211.263 Gflops/sec, Time= 2044.842 msec
Perf: 222.729 Gflops/sec, Time= 1939.578 msec
Perf: 226.712 Gflops/sec, Time= 1905.501 msec
Perf: 212.385 Gflops/sec, Time= 2034.045 msec
Perf: 215.832 Gflops/sec, Time= 2001.553 msec
Perf: 211.420 Gflops/sec, Time= 2043.328 msec
Perf: 212.288 Gflops/sec, Time= 2034.973 msec
Perf: 215.180 Gflops/sec, Time= 2007.617 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 226.71, GF/s, Avg_DGEMM=, 217.07, GFlop/s, StdDev=, 5.56, GFlop/s, 2.56, percent (Ignoring first iteration)
Computing result using host CPU...partitions=12
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=12, streams=1
Perf: 180.050 Gflops/sec, Time= 2399.340 msec
Perf: 150.539 Gflops/sec, Time= 2869.694 msec
Perf: 172.790 Gflops/sec, Time= 2500.142 msec
Perf: 167.293 Gflops/sec, Time= 2582.299 msec
Perf: 191.332 Gflops/sec, Time= 2257.859 msec
Perf: 188.421 Gflops/sec, Time= 2292.736 msec
Perf: 181.318 Gflops/sec, Time= 2382.550 msec
Perf: 168.968 Gflops/sec, Time= 2556.703 msec
Perf: 163.951 Gflops/sec, Time= 2634.930 msec
Perf: 176.106 Gflops/sec, Time= 2453.062 msec
Perf: 162.024 Gflops/sec, Time= 2666.264 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 191.33, GF/s, Avg_DGEMM=, 172.27, GFlop/s, StdDev=, 12.49, GFlop/s, 7.25, percent (Ignoring first iteration)
Computing result using host CPU...partitions=13
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=13, streams=1
Perf: 77.069 Gflops/sec, Time= 5605.378 msec
Perf: 74.523 Gflops/sec, Time= 5796.873 msec
Perf: 67.140 Gflops/sec, Time= 6434.300 msec
Perf: 76.793 Gflops/sec, Time= 5625.546 msec
Perf: 80.523 Gflops/sec, Time= 5364.897 msec
Perf: 75.019 Gflops/sec, Time= 5758.570 msec
Perf: 71.278 Gflops/sec, Time= 6060.770 msec
Perf: 74.539 Gflops/sec, Time= 5795.661 msec
Perf: 71.411 Gflops/sec, Time= 6049.464 msec
Perf: 77.507 Gflops/sec, Time= 5573.706 msec
Perf: 71.399 Gflops/sec, Time= 6050.538 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 80.52, GF/s, Avg_DGEMM=, 74.01, GFlop/s, StdDev=, 3.83, GFlop/s, 5.18, percent (Ignoring first iteration)
Computing result using host CPU...partitions=14
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=14, streams=1
Perf: 425.833 Gflops/sec, Time= 1014.482 msec
Perf: 474.284 Gflops/sec, Time= 910.847 msec
Perf: 474.882 Gflops/sec, Time= 909.699 msec
Perf: 475.409 Gflops/sec, Time= 908.691 msec
Perf: 474.702 Gflops/sec, Time= 910.044 msec
Perf: 475.401 Gflops/sec, Time= 908.706 msec
Perf: 476.177 Gflops/sec, Time= 907.225 msec
Perf: 475.024 Gflops/sec, Time= 909.428 msec
Perf: 473.731 Gflops/sec, Time= 911.909 msec
Perf: 473.065 Gflops/sec, Time= 913.193 msec
Perf: 475.437 Gflops/sec, Time= 908.637 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 476.18, GF/s, Avg_DGEMM=, 474.81, GFlop/s, StdDev=, 0.91, GFlop/s, 0.19, percent (Ignoring first iteration)
Computing result using host CPU...partitions=15
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=15, streams=1
Perf: 169.209 Gflops/sec, Time= 2553.050 msec
Perf: 193.450 Gflops/sec, Time= 2233.140 msec
Perf: 188.165 Gflops/sec, Time= 2295.856 msec
Perf: 212.608 Gflops/sec, Time= 2031.905 msec
Perf: 189.686 Gflops/sec, Time= 2277.445 msec
Perf: 189.134 Gflops/sec, Time= 2284.097 msec
Perf: 195.411 Gflops/sec, Time= 2210.720 msec
Perf: 203.321 Gflops/sec, Time= 2124.719 msec
Perf: 195.981 Gflops/sec, Time= 2204.291 msec
Perf: 179.995 Gflops/sec, Time= 2400.072 msec
Perf: 199.864 Gflops/sec, Time= 2161.472 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 212.61, GF/s, Avg_DGEMM=, 194.76, GFlop/s, StdDev=, 9.07, GFlop/s, 4.66, percent (Ignoring first iteration)
Computing result using host CPU...partitions=16
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=16, streams=1
Perf: 105.143 Gflops/sec, Time= 4108.700 msec
Perf: 119.565 Gflops/sec, Time= 3613.105 msec
Perf: 109.197 Gflops/sec, Time= 3956.164 msec
Perf: 114.928 Gflops/sec, Time= 3758.868 msec
Perf: 120.155 Gflops/sec, Time= 3595.359 msec
Perf: 113.394 Gflops/sec, Time= 3809.723 msec
Perf: 118.901 Gflops/sec, Time= 3633.263 msec
Perf: 107.147 Gflops/sec, Time= 4031.842 msec
Perf: 120.249 Gflops/sec, Time= 3592.554 msec
Perf: 122.827 Gflops/sec, Time= 3517.135 msec
Perf: 107.005 Gflops/sec, Time= 4037.179 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 122.83, GF/s, Avg_DGEMM=, 115.34, GFlop/s, StdDev=, 5.89, GFlop/s, 5.11, percent (Ignoring first iteration)
Computing result using host CPU...partitions=17
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=17, streams=1
Perf: 72.985 Gflops/sec, Time= 5919.001 msec
Perf: 74.913 Gflops/sec, Time= 5766.689 msec
Perf: 76.384 Gflops/sec, Time= 5655.638 msec
Perf: 80.259 Gflops/sec, Time= 5382.556 msec
Perf: 75.602 Gflops/sec, Time= 5714.162 msec
Perf: 89.458 Gflops/sec, Time= 4829.090 msec
Perf: 79.185 Gflops/sec, Time= 5455.592 msec
Perf: 73.588 Gflops/sec, Time= 5870.534 msec
Perf: 79.156 Gflops/sec, Time= 5457.577 msec
Perf: 84.544 Gflops/sec, Time= 5109.795 msec
Perf: 78.098 Gflops/sec, Time= 5531.517 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 89.46, GF/s, Avg_DGEMM=, 79.12, GFlop/s, StdDev=, 4.79, GFlop/s, 6.06, percent (Ignoring first iteration)
Computing result using host CPU...partitions=18
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=18, streams=1
Perf: 209.429 Gflops/sec, Time= 2062.751 msec
Perf: 205.980 Gflops/sec, Time= 2097.296 msec
Perf: 217.552 Gflops/sec, Time= 1985.736 msec
Perf: 218.354 Gflops/sec, Time= 1978.443 msec
Perf: 201.585 Gflops/sec, Time= 2143.016 msec
Perf: 217.977 Gflops/sec, Time= 1981.858 msec
Perf: 204.788 Gflops/sec, Time= 2109.498 msec
Perf: 215.795 Gflops/sec, Time= 2001.897 msec
Perf: 204.379 Gflops/sec, Time= 2113.718 msec
Perf: 213.542 Gflops/sec, Time= 2023.018 msec
Perf: 215.464 Gflops/sec, Time= 2004.980 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 218.35, GF/s, Avg_DGEMM=, 211.54, GFlop/s, StdDev=, 6.57, GFlop/s, 3.11, percent (Ignoring first iteration)
Computing result using host CPU...partitions=19
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=19, streams=1
Perf: 261.460 Gflops/sec, Time= 1652.261 msec
Perf: 294.235 Gflops/sec, Time= 1468.214 msec
Perf: 359.397 Gflops/sec, Time= 1202.014 msec
Perf: 334.573 Gflops/sec, Time= 1291.196 msec
Perf: 344.504 Gflops/sec, Time= 1253.976 msec
Perf: 335.742 Gflops/sec, Time= 1286.701 msec
Perf: 330.890 Gflops/sec, Time= 1305.570 msec
Perf: 282.095 Gflops/sec, Time= 1531.401 msec
Perf: 282.289 Gflops/sec, Time= 1530.347 msec
Perf: 284.778 Gflops/sec, Time= 1516.973 msec
Perf: 351.280 Gflops/sec, Time= 1229.789 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 359.40, GF/s, Avg_DGEMM=, 319.98, GFlop/s, StdDev=, 30.68, GFlop/s, 9.59, percent (Ignoring first iteration)
Computing result using host CPU...partitions=20
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=20, streams=1
Perf: 203.735 Gflops/sec, Time= 2120.406 msec
Perf: 239.638 Gflops/sec, Time= 1802.722 msec
Perf: 254.186 Gflops/sec, Time= 1699.541 msec
Perf: 254.993 Gflops/sec, Time= 1694.162 msec
Perf: 226.557 Gflops/sec, Time= 1906.802 msec
Perf: 239.756 Gflops/sec, Time= 1801.833 msec
Perf: 252.553 Gflops/sec, Time= 1710.535 msec
Perf: 232.377 Gflops/sec, Time= 1859.050 msec
Perf: 223.782 Gflops/sec, Time= 1930.454 msec
Perf: 245.973 Gflops/sec, Time= 1756.292 msec
Perf: 246.438 Gflops/sec, Time= 1752.975 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 254.99, GF/s, Avg_DGEMM=, 241.63, GFlop/s, StdDev=, 11.24, GFlop/s, 4.65, percent (Ignoring first iteration)
Computing result using host CPU...partitions=21
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=21, streams=1
Perf: 157.048 Gflops/sec, Time= 2750.751 msec
Perf: 172.775 Gflops/sec, Time= 2500.362 msec
Perf: 165.491 Gflops/sec, Time= 2610.413 msec
Perf: 163.215 Gflops/sec, Time= 2646.821 msec
Perf: 188.061 Gflops/sec, Time= 2297.128 msec
Perf: 184.939 Gflops/sec, Time= 2335.909 msec
Perf: 173.466 Gflops/sec, Time= 2490.401 msec
Perf: 172.161 Gflops/sec, Time= 2509.275 msec
Perf: 166.083 Gflops/sec, Time= 2601.108 msec
Perf: 163.597 Gflops/sec, Time= 2640.642 msec
Perf: 156.714 Gflops/sec, Time= 2756.613 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 188.06, GF/s, Avg_DGEMM=, 170.65, GFlop/s, StdDev=, 9.82, GFlop/s, 5.76, percent (Ignoring first iteration)
Computing result using host CPU...partitions=22
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=22, streams=1
Perf: 118.678 Gflops/sec, Time= 3640.103 msec
Perf: 127.932 Gflops/sec, Time= 3376.784 msec
Perf: 136.667 Gflops/sec, Time= 3160.967 msec
Perf: 136.455 Gflops/sec, Time= 3165.879 msec
Perf: 147.454 Gflops/sec, Time= 2929.734 msec
Perf: 142.741 Gflops/sec, Time= 3026.469 msec
Perf: 128.713 Gflops/sec, Time= 3356.297 msec
Perf: 145.836 Gflops/sec, Time= 2962.224 msec
Perf: 139.377 Gflops/sec, Time= 3099.510 msec
Perf: 130.966 Gflops/sec, Time= 3298.576 msec
Perf: 124.359 Gflops/sec, Time= 3473.819 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 147.45, GF/s, Avg_DGEMM=, 136.05, GFlop/s, StdDev=, 7.92, GFlop/s, 5.82, percent (Ignoring first iteration)
Computing result using host CPU...partitions=23
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=23, streams=1
Perf: 95.500 Gflops/sec, Time= 4523.576 msec
Perf: 97.147 Gflops/sec, Time= 4446.880 msec
Perf: 110.123 Gflops/sec, Time= 3922.894 msec
Perf: 112.542 Gflops/sec, Time= 3838.564 msec
Perf: 112.248 Gflops/sec, Time= 3848.621 msec
Perf: 110.043 Gflops/sec, Time= 3925.748 msec
Perf: 105.089 Gflops/sec, Time= 4110.809 msec
Perf: 96.788 Gflops/sec, Time= 4463.348 msec
Perf: 109.512 Gflops/sec, Time= 3944.783 msec
Perf: 106.994 Gflops/sec, Time= 4037.614 msec
Perf: 99.307 Gflops/sec, Time= 4350.158 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 112.54, GF/s, Avg_DGEMM=, 105.98, GFlop/s, StdDev=, 6.12, GFlop/s, 5.78, percent (Ignoring first iteration)
Computing result using host CPU...partitions=24
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=24, streams=1
Perf: 83.998 Gflops/sec, Time= 5142.991 msec
Perf: 96.450 Gflops/sec, Time= 4479.008 msec
Perf: 83.800 Gflops/sec, Time= 5155.118 msec
Perf: 92.628 Gflops/sec, Time= 4663.837 msec
Perf: 88.725 Gflops/sec, Time= 4868.981 msec
Perf: 88.771 Gflops/sec, Time= 4866.476 msec
Perf: 89.710 Gflops/sec, Time= 4815.491 msec
Perf: 88.661 Gflops/sec, Time= 4872.486 msec
Perf: 91.140 Gflops/sec, Time= 4739.935 msec
Perf: 97.027 Gflops/sec, Time= 4452.366 msec
Perf: 92.971 Gflops/sec, Time= 4646.620 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 97.03, GF/s, Avg_DGEMM=, 90.99, GFlop/s, StdDev=, 3.97, GFlop/s, 4.36, percent (Ignoring first iteration)
Computing result using host CPU...partitions=25
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=25, streams=1
Perf: 78.829 Gflops/sec, Time= 5480.187 msec
Perf: 82.981 Gflops/sec, Time= 5206.017 msec
Perf: 82.870 Gflops/sec, Time= 5212.985 msec
Perf: 82.690 Gflops/sec, Time= 5224.337 msec
Perf: 80.242 Gflops/sec, Time= 5383.745 msec
Perf: 88.141 Gflops/sec, Time= 4901.213 msec
Perf: 87.691 Gflops/sec, Time= 4926.362 msec
Perf: 80.963 Gflops/sec, Time= 5335.788 msec
Perf: 81.011 Gflops/sec, Time= 5332.622 msec
Perf: 84.847 Gflops/sec, Time= 5091.534 msec
Perf: 83.889 Gflops/sec, Time= 5149.674 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 88.14, GF/s, Avg_DGEMM=, 83.53, GFlop/s, StdDev=, 2.70, GFlop/s, 3.23, percent (Ignoring first iteration)
Computing result using host CPU...partitions=26
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=26, streams=1
Perf: 151.277 Gflops/sec, Time= 2855.680 msec
Perf: 160.051 Gflops/sec, Time= 2699.142 msec
Perf: 165.949 Gflops/sec, Time= 2603.207 msec
Perf: 154.236 Gflops/sec, Time= 2800.911 msec
Perf: 156.193 Gflops/sec, Time= 2765.808 msec
Perf: 148.008 Gflops/sec, Time= 2918.767 msec
Perf: 155.295 Gflops/sec, Time= 2781.794 msec
Perf: 155.599 Gflops/sec, Time= 2776.362 msec
Perf: 153.352 Gflops/sec, Time= 2817.046 msec
Perf: 154.742 Gflops/sec, Time= 2791.746 msec
Perf: 157.628 Gflops/sec, Time= 2740.638 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 165.95, GF/s, Avg_DGEMM=, 156.11, GFlop/s, StdDev=, 4.65, GFlop/s, 2.98, percent (Ignoring first iteration)
Computing result using host CPU...partitions=27
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=27, streams=1
Perf: 205.305 Gflops/sec, Time= 2104.186 msec
Perf: 234.191 Gflops/sec, Time= 1844.648 msec
Perf: 238.225 Gflops/sec, Time= 1813.409 msec
Perf: 227.243 Gflops/sec, Time= 1901.051 msec
Perf: 228.400 Gflops/sec, Time= 1891.419 msec
Perf: 227.840 Gflops/sec, Time= 1896.064 msec
Perf: 226.428 Gflops/sec, Time= 1907.893 msec
Perf: 233.320 Gflops/sec, Time= 1851.535 msec
Perf: 229.776 Gflops/sec, Time= 1880.088 msec
Perf: 235.102 Gflops/sec, Time= 1837.497 msec
Perf: 229.829 Gflops/sec, Time= 1879.660 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 238.23, GF/s, Avg_DGEMM=, 231.04, GFlop/s, StdDev=, 3.93, GFlop/s, 1.70, percent (Ignoring first iteration)
Computing result using host CPU...partitions=28
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=28, streams=1
Perf: 360.205 Gflops/sec, Time= 1199.318 msec
Perf: 421.817 Gflops/sec, Time= 1024.141 msec
Perf: 420.311 Gflops/sec, Time= 1027.809 msec
Perf: 421.725 Gflops/sec, Time= 1024.365 msec
Perf: 421.103 Gflops/sec, Time= 1025.877 msec
Perf: 421.595 Gflops/sec, Time= 1024.681 msec
Perf: 421.170 Gflops/sec, Time= 1025.713 msec
Perf: 420.552 Gflops/sec, Time= 1027.221 msec
Perf: 420.105 Gflops/sec, Time= 1028.314 msec
Perf: 420.628 Gflops/sec, Time= 1027.036 msec
Perf: 421.594 Gflops/sec, Time= 1024.683 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 421.82, GF/s, Avg_DGEMM=, 421.06, GFlop/s, StdDev=, 0.63, GFlop/s, 0.15, percent (Ignoring first iteration)
Computing result using host CPU...partitions=29
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=29, streams=1
Perf: 233.891 Gflops/sec, Time= 1847.013 msec
Perf: 258.340 Gflops/sec, Time= 1672.215 msec
Perf: 241.923 Gflops/sec, Time= 1785.693 msec
Perf: 253.972 Gflops/sec, Time= 1700.972 msec
Perf: 248.681 Gflops/sec, Time= 1737.162 msec
Perf: 246.260 Gflops/sec, Time= 1754.243 msec
Perf: 236.840 Gflops/sec, Time= 1824.019 msec
Perf: 249.568 Gflops/sec, Time= 1730.989 msec
Perf: 254.632 Gflops/sec, Time= 1696.567 msec
Perf: 259.410 Gflops/sec, Time= 1665.320 msec
Perf: 257.022 Gflops/sec, Time= 1680.788 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 259.41, GF/s, Avg_DGEMM=, 250.66, GFlop/s, StdDev=, 7.41, GFlop/s, 2.96, percent (Ignoring first iteration)
Computing result using host CPU...partitions=30
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=30, streams=1
Perf: 230.850 Gflops/sec, Time= 1871.343 msec
Perf: 247.445 Gflops/sec, Time= 1745.841 msec
Perf: 249.375 Gflops/sec, Time= 1732.330 msec
Perf: 241.632 Gflops/sec, Time= 1787.841 msec
Perf: 234.298 Gflops/sec, Time= 1843.802 msec
Perf: 253.041 Gflops/sec, Time= 1707.234 msec
Perf: 252.490 Gflops/sec, Time= 1710.958 msec
Perf: 238.861 Gflops/sec, Time= 1808.583 msec
Perf: 244.880 Gflops/sec, Time= 1764.127 msec
Perf: 244.216 Gflops/sec, Time= 1768.929 msec
Perf: 263.963 Gflops/sec, Time= 1636.591 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 263.96, GF/s, Avg_DGEMM=, 247.02, GFlop/s, StdDev=, 8.36, GFlop/s, 3.38, percent (Ignoring first iteration)
Computing result using host CPU...partitions=31
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=31, streams=1
Perf: 199.973 Gflops/sec, Time= 2160.295 msec
Perf: 217.969 Gflops/sec, Time= 1981.937 msec
Perf: 233.003 Gflops/sec, Time= 1854.053 msec
Perf: 232.061 Gflops/sec, Time= 1861.577 msec
Perf: 232.576 Gflops/sec, Time= 1857.454 msec
Perf: 241.113 Gflops/sec, Time= 1791.690 msec
Perf: 219.121 Gflops/sec, Time= 1971.515 msec
Perf: 220.444 Gflops/sec, Time= 1959.683 msec
Perf: 222.912 Gflops/sec, Time= 1937.981 msec
Perf: 228.798 Gflops/sec, Time= 1888.127 msec
Perf: 214.411 Gflops/sec, Time= 2014.823 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 241.11, GF/s, Avg_DGEMM=, 226.24, GFlop/s, StdDev=, 8.51, GFlop/s, 3.76, percent (Ignoring first iteration)
Computing result using host CPU...partitions=32
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=32, streams=1
Perf: 172.064 Gflops/sec, Time= 2510.688 msec
Perf: 198.144 Gflops/sec, Time= 2180.230 msec
Perf: 187.948 Gflops/sec, Time= 2298.514 msec
Perf: 185.521 Gflops/sec, Time= 2328.576 msec
Perf: 194.899 Gflops/sec, Time= 2216.531 msec
Perf: 176.323 Gflops/sec, Time= 2450.045 msec
Perf: 185.396 Gflops/sec, Time= 2330.143 msec
Perf: 186.156 Gflops/sec, Time= 2320.630 msec
Perf: 197.909 Gflops/sec, Time= 2182.816 msec
Perf: 192.461 Gflops/sec, Time= 2244.616 msec
Perf: 189.085 Gflops/sec, Time= 2284.685 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 198.14, GF/s, Avg_DGEMM=, 189.38, GFlop/s, StdDev=, 6.69, GFlop/s, 3.53, percent (Ignoring first iteration)
Computing result using host CPU...partitions=33
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=33, streams=1
Perf: 150.705 Gflops/sec, Time= 2866.532 msec
Perf: 159.920 Gflops/sec, Time= 2701.350 msec
Perf: 158.518 Gflops/sec, Time= 2725.236 msec
Perf: 174.230 Gflops/sec, Time= 2479.484 msec
Perf: 168.495 Gflops/sec, Time= 2563.876 msec
Perf: 170.893 Gflops/sec, Time= 2527.900 msec
Perf: 174.472 Gflops/sec, Time= 2476.035 msec
Perf: 170.589 Gflops/sec, Time= 2532.404 msec
Perf: 165.249 Gflops/sec, Time= 2614.229 msec
Perf: 159.750 Gflops/sec, Time= 2704.221 msec
Perf: 173.528 Gflops/sec, Time= 2489.515 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 174.47, GF/s, Avg_DGEMM=, 167.56, GFlop/s, StdDev=, 6.28, GFlop/s, 3.75, percent (Ignoring first iteration)
Computing result using host CPU...partitions=34
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=34, streams=1
Perf: 134.359 Gflops/sec, Time= 3215.270 msec
Perf: 151.836 Gflops/sec, Time= 2845.177 msec
Perf: 147.327 Gflops/sec, Time= 2932.253 msec
Perf: 146.592 Gflops/sec, Time= 2946.956 msec
Perf: 158.001 Gflops/sec, Time= 2734.165 msec
Perf: 154.178 Gflops/sec, Time= 2801.951 msec
Perf: 142.249 Gflops/sec, Time= 3036.921 msec
Perf: 153.213 Gflops/sec, Time= 2819.605 msec
Perf: 155.310 Gflops/sec, Time= 2781.526 msec
Perf: 142.541 Gflops/sec, Time= 3030.707 msec
Perf: 146.783 Gflops/sec, Time= 2943.123 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 158.00, GF/s, Avg_DGEMM=, 149.80, GFlop/s, StdDev=, 5.45, GFlop/s, 3.64, percent (Ignoring first iteration)
Computing result using host CPU...partitions=35
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=35, streams=1
Perf: 119.286 Gflops/sec, Time= 3621.557 msec
Perf: 137.328 Gflops/sec, Time= 3145.757 msec
Perf: 123.348 Gflops/sec, Time= 3502.299 msec
Perf: 128.919 Gflops/sec, Time= 3350.943 msec
Perf: 135.469 Gflops/sec, Time= 3188.912 msec
Perf: 139.223 Gflops/sec, Time= 3102.941 msec
Perf: 140.119 Gflops/sec, Time= 3083.097 msec
Perf: 133.364 Gflops/sec, Time= 3239.266 msec
Perf: 144.440 Gflops/sec, Time= 2990.857 msec
Perf: 132.924 Gflops/sec, Time= 3249.985 msec
Perf: 149.549 Gflops/sec, Time= 2888.687 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 149.55, GF/s, Avg_DGEMM=, 136.47, GFlop/s, StdDev=, 7.52, GFlop/s, 5.51, percent (Ignoring first iteration)
Computing result using host CPU...partitions=36
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=36, streams=1
Perf: 108.380 Gflops/sec, Time= 3985.985 msec
Perf: 118.954 Gflops/sec, Time= 3631.643 msec
Perf: 113.616 Gflops/sec, Time= 3802.287 msec
Perf: 122.442 Gflops/sec, Time= 3528.208 msec
Perf: 123.510 Gflops/sec, Time= 3497.679 msec
Perf: 129.017 Gflops/sec, Time= 3348.407 msec
Perf: 125.169 Gflops/sec, Time= 3451.340 msec
Perf: 126.859 Gflops/sec, Time= 3405.352 msec
Perf: 113.280 Gflops/sec, Time= 3813.543 msec
Perf: 115.059 Gflops/sec, Time= 3754.584 msec
Perf: 129.451 Gflops/sec, Time= 3337.167 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 129.45, GF/s, Avg_DGEMM=, 121.74, GFlop/s, StdDev=, 6.18, GFlop/s, 5.08, percent (Ignoring first iteration)
Computing result using host CPU...partitions=37
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=37, streams=1
Perf: 99.016 Gflops/sec, Time= 4362.914 msec
Perf: 114.147 Gflops/sec, Time= 3784.588 msec
Perf: 112.958 Gflops/sec, Time= 3824.445 msec
Perf: 111.979 Gflops/sec, Time= 3857.850 msec
Perf: 107.767 Gflops/sec, Time= 4008.657 msec
Perf: 115.629 Gflops/sec, Time= 3736.098 msec
Perf: 99.654 Gflops/sec, Time= 4335.012 msec
Perf: 116.236 Gflops/sec, Time= 3716.562 msec
Perf: 113.662 Gflops/sec, Time= 3800.752 msec
Perf: 116.742 Gflops/sec, Time= 3700.474 msec
Perf: 114.413 Gflops/sec, Time= 3775.804 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 116.74, GF/s, Avg_DGEMM=, 112.32, GFlop/s, StdDev=, 5.13, GFlop/s, 4.57, percent (Ignoring first iteration)
Computing result using host CPU...partitions=38
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=38, streams=1
Perf: 90.126 Gflops/sec, Time= 4793.294 msec
Perf: 95.790 Gflops/sec, Time= 4509.863 msec
Perf: 99.475 Gflops/sec, Time= 4342.820 msec
Perf: 110.393 Gflops/sec, Time= 3913.275 msec
Perf: 96.352 Gflops/sec, Time= 4483.578 msec
Perf: 98.232 Gflops/sec, Time= 4397.744 msec
Perf: 98.866 Gflops/sec, Time= 4369.564 msec
Perf: 97.497 Gflops/sec, Time= 4430.915 msec
Perf: 102.348 Gflops/sec, Time= 4220.886 msec
Perf: 100.018 Gflops/sec, Time= 4319.219 msec
Perf: 110.904 Gflops/sec, Time= 3895.259 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 110.90, GF/s, Avg_DGEMM=, 100.99, GFlop/s, StdDev=, 5.42, GFlop/s, 5.37, percent (Ignoring first iteration)
Computing result using host CPU...partitions=39
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=39, streams=1
Perf: 85.017 Gflops/sec, Time= 5081.362 msec
Perf: 86.013 Gflops/sec, Time= 5022.473 msec
Perf: 102.556 Gflops/sec, Time= 4212.323 msec
Perf: 93.965 Gflops/sec, Time= 4597.433 msec
Perf: 96.568 Gflops/sec, Time= 4473.538 msec
Perf: 101.473 Gflops/sec, Time= 4257.277 msec
Perf: 94.759 Gflops/sec, Time= 4558.913 msec
Perf: 102.768 Gflops/sec, Time= 4203.631 msec
Perf: 96.046 Gflops/sec, Time= 4497.862 msec
Perf: 93.306 Gflops/sec, Time= 4629.933 msec
Perf: 98.224 Gflops/sec, Time= 4398.112 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 102.77, GF/s, Avg_DGEMM=, 96.57, GFlop/s, StdDev=, 5.09, GFlop/s, 5.27, percent (Ignoring first iteration)
Computing result using host CPU...partitions=40
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=40, streams=1
Perf: 82.301 Gflops/sec, Time= 5249.048 msec
Perf: 91.171 Gflops/sec, Time= 4738.337 msec
Perf: 85.155 Gflops/sec, Time= 5073.129 msec
Perf: 85.768 Gflops/sec, Time= 5036.854 msec
Perf: 90.152 Gflops/sec, Time= 4791.890 msec
Perf: 92.380 Gflops/sec, Time= 4676.339 msec
Perf: 85.914 Gflops/sec, Time= 5028.301 msec
Perf: 81.130 Gflops/sec, Time= 5324.759 msec
Perf: 83.467 Gflops/sec, Time= 5175.705 msec
Perf: 92.524 Gflops/sec, Time= 4669.048 msec
Perf: 90.471 Gflops/sec, Time= 4774.994 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 92.52, GF/s, Avg_DGEMM=, 87.81, GFlop/s, StdDev=, 4.02, GFlop/s, 4.58, percent (Ignoring first iteration)
Computing result using host CPU...partitions=41
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=41, streams=1
Perf: 69.841 Gflops/sec, Time= 6185.516 msec
Perf: 87.622 Gflops/sec, Time= 4930.241 msec
Perf: 81.354 Gflops/sec, Time= 5310.149 msec
Perf: 92.850 Gflops/sec, Time= 4652.659 msec
Perf: 81.913 Gflops/sec, Time= 5273.887 msec
Perf: 95.414 Gflops/sec, Time= 4527.652 msec
Perf: 87.486 Gflops/sec, Time= 4937.949 msec
Perf: 83.202 Gflops/sec, Time= 5192.199 msec
Perf: 86.647 Gflops/sec, Time= 4985.762 msec
Perf: 77.892 Gflops/sec, Time= 5546.113 msec
Perf: 82.024 Gflops/sec, Time= 5266.775 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 95.41, GF/s, Avg_DGEMM=, 85.64, GFlop/s, StdDev=, 5.45, GFlop/s, 6.36, percent (Ignoring first iteration)
Computing result using host CPU...partitions=42
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=42, streams=1
Perf: 63.548 Gflops/sec, Time= 6798.030 msec
Perf: 73.429 Gflops/sec, Time= 5883.206 msec
Perf: 70.109 Gflops/sec, Time= 6161.827 msec
Perf: 79.010 Gflops/sec, Time= 5467.683 msec
Perf: 76.347 Gflops/sec, Time= 5658.375 msec
Perf: 81.199 Gflops/sec, Time= 5320.273 msec
Perf: 73.646 Gflops/sec, Time= 5865.860 msec
Perf: 82.672 Gflops/sec, Time= 5225.458 msec
Perf: 74.678 Gflops/sec, Time= 5784.851 msec
Perf: 76.688 Gflops/sec, Time= 5633.228 msec
Perf: 72.484 Gflops/sec, Time= 5959.950 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 82.67, GF/s, Avg_DGEMM=, 76.03, GFlop/s, StdDev=, 3.97, GFlop/s, 5.23, percent (Ignoring first iteration)
Computing result using host CPU...partitions=43
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=43, streams=1
Perf: 56.450 Gflops/sec, Time= 7652.827 msec
Perf: 69.034 Gflops/sec, Time= 6257.747 msec
Perf: 73.149 Gflops/sec, Time= 5905.741 msec
Perf: 74.268 Gflops/sec, Time= 5816.763 msec
Perf: 82.075 Gflops/sec, Time= 5263.488 msec
Perf: 72.984 Gflops/sec, Time= 5919.141 msec
Perf: 70.330 Gflops/sec, Time= 6142.481 msec
Perf: 62.840 Gflops/sec, Time= 6874.594 msec
Perf: 73.342 Gflops/sec, Time= 5890.201 msec
Perf: 65.461 Gflops/sec, Time= 6599.342 msec
Perf: 59.767 Gflops/sec, Time= 7228.107 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 82.07, GF/s, Avg_DGEMM=, 70.32, GFlop/s, StdDev=, 6.42, GFlop/s, 9.12, percent (Ignoring first iteration)
Computing result using host CPU...partitions=44
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=44, streams=1
Perf: 68.514 Gflops/sec, Time= 6305.265 msec
Perf: 70.766 Gflops/sec, Time= 6104.616 msec
Perf: 68.122 Gflops/sec, Time= 6341.596 msec
Perf: 69.313 Gflops/sec, Time= 6232.596 msec
Perf: 67.601 Gflops/sec, Time= 6390.410 msec
Perf: 71.839 Gflops/sec, Time= 6013.453 msec
Perf: 70.516 Gflops/sec, Time= 6126.239 msec
Perf: 66.391 Gflops/sec, Time= 6506.932 msec
Perf: 69.418 Gflops/sec, Time= 6223.166 msec
Perf: 75.904 Gflops/sec, Time= 5691.392 msec
Perf: 77.069 Gflops/sec, Time= 5605.340 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 77.07, GF/s, Avg_DGEMM=, 70.69, GFlop/s, StdDev=, 3.45, GFlop/s, 4.89, percent (Ignoring first iteration)
Computing result using host CPU...partitions=45
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=45, streams=1
Perf: 70.017 Gflops/sec, Time= 6169.897 msec
Perf: 69.317 Gflops/sec, Time= 6232.213 msec
Perf: 72.753 Gflops/sec, Time= 5937.878 msec
Perf: 74.801 Gflops/sec, Time= 5775.338 msec
Perf: 80.656 Gflops/sec, Time= 5356.059 msec
Perf: 70.154 Gflops/sec, Time= 6157.909 msec
Perf: 62.329 Gflops/sec, Time= 6930.925 msec
Perf: 68.166 Gflops/sec, Time= 6337.460 msec
Perf: 75.339 Gflops/sec, Time= 5734.084 msec
Perf: 79.469 Gflops/sec, Time= 5436.073 msec
Perf: 77.645 Gflops/sec, Time= 5563.776 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 80.66, GF/s, Avg_DGEMM=, 73.06, GFlop/s, StdDev=, 5.67, GFlop/s, 7.76, percent (Ignoring first iteration)
Computing result using host CPU...partitions=46
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=46, streams=1
Perf: 78.857 Gflops/sec, Time= 5478.251 msec
Perf: 82.613 Gflops/sec, Time= 5229.179 msec
Perf: 89.854 Gflops/sec, Time= 4807.808 msec
Perf: 87.722 Gflops/sec, Time= 4924.672 msec
Perf: 92.020 Gflops/sec, Time= 4694.624 msec
Perf: 86.397 Gflops/sec, Time= 5000.155 msec
Perf: 91.145 Gflops/sec, Time= 4739.722 msec
Perf: 87.466 Gflops/sec, Time= 4939.036 msec
Perf: 84.343 Gflops/sec, Time= 5121.918 msec
Perf: 93.404 Gflops/sec, Time= 4625.068 msec
Perf: 86.310 Gflops/sec, Time= 5005.240 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 93.40, GF/s, Avg_DGEMM=, 88.13, GFlop/s, StdDev=, 3.44, GFlop/s, 3.91, percent (Ignoring first iteration)
Computing result using host CPU...partitions=47
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=47, streams=1
Perf: 97.782 Gflops/sec, Time= 4417.979 msec
Perf: 107.765 Gflops/sec, Time= 4008.706 msec
Perf: 103.191 Gflops/sec, Time= 4186.414 msec
Perf: 105.255 Gflops/sec, Time= 4104.299 msec
Perf: 101.916 Gflops/sec, Time= 4238.804 msec
Perf: 105.133 Gflops/sec, Time= 4109.064 msec
Perf: 106.419 Gflops/sec, Time= 4059.420 msec
Perf: 110.013 Gflops/sec, Time= 3926.801 msec
Perf: 99.256 Gflops/sec, Time= 4352.400 msec
Perf: 104.179 Gflops/sec, Time= 4146.711 msec
Perf: 100.675 Gflops/sec, Time= 4291.015 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 110.01, GF/s, Avg_DGEMM=, 104.38, GFlop/s, StdDev=, 3.27, GFlop/s, 3.13, percent (Ignoring first iteration)
Computing result using host CPU...partitions=48
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=48, streams=1
Perf: 121.867 Gflops/sec, Time= 3544.853 msec
Perf: 123.005 Gflops/sec, Time= 3512.053 msec
Perf: 127.754 Gflops/sec, Time= 3381.495 msec
Perf: 128.680 Gflops/sec, Time= 3357.172 msec
Perf: 131.048 Gflops/sec, Time= 3296.491 msec
Perf: 129.114 Gflops/sec, Time= 3345.874 msec
Perf: 124.470 Gflops/sec, Time= 3470.720 msec
Perf: 130.852 Gflops/sec, Time= 3301.441 msec
Perf: 122.378 Gflops/sec, Time= 3530.060 msec
Perf: 126.377 Gflops/sec, Time= 3418.341 msec
Perf: 122.541 Gflops/sec, Time= 3525.337 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 131.05, GF/s, Avg_DGEMM=, 126.62, GFlop/s, StdDev=, 3.36, GFlop/s, 2.65, percent (Ignoring first iteration)
Computing result using host CPU...partitions=49
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=49, streams=1
Perf: 143.851 Gflops/sec, Time= 3003.103 msec
Perf: 151.527 Gflops/sec, Time= 2850.972 msec
Perf: 150.443 Gflops/sec, Time= 2871.516 msec
Perf: 156.244 Gflops/sec, Time= 2764.912 msec
Perf: 148.762 Gflops/sec, Time= 2903.972 msec
Perf: 152.185 Gflops/sec, Time= 2838.655 msec
Perf: 145.429 Gflops/sec, Time= 2970.512 msec
Perf: 147.618 Gflops/sec, Time= 2926.476 msec
Perf: 157.457 Gflops/sec, Time= 2743.611 msec
Perf: 153.935 Gflops/sec, Time= 2806.379 msec
Perf: 153.081 Gflops/sec, Time= 2822.027 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 157.46, GF/s, Avg_DGEMM=, 151.67, GFlop/s, StdDev=, 3.76, GFlop/s, 2.48, percent (Ignoring first iteration)
Computing result using host CPU...partitions=50
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=50, streams=1
Perf: 168.779 Gflops/sec, Time= 2559.560 msec
Perf: 177.087 Gflops/sec, Time= 2439.474 msec
Perf: 176.336 Gflops/sec, Time= 2449.872 msec
Perf: 191.389 Gflops/sec, Time= 2257.186 msec
Perf: 187.762 Gflops/sec, Time= 2300.785 msec
Perf: 184.187 Gflops/sec, Time= 2345.440 msec
Perf: 177.281 Gflops/sec, Time= 2436.814 msec
Perf: 176.050 Gflops/sec, Time= 2453.848 msec
Perf: 184.220 Gflops/sec, Time= 2345.020 msec
Perf: 173.350 Gflops/sec, Time= 2492.061 msec
Perf: 179.790 Gflops/sec, Time= 2402.804 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 191.39, GF/s, Avg_DGEMM=, 180.75, GFlop/s, StdDev=, 5.86, GFlop/s, 3.24, percent (Ignoring first iteration)
Computing result using host CPU...partitions=51
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=51, streams=1
Perf: 193.295 Gflops/sec, Time= 2234.930 msec
Perf: 204.371 Gflops/sec, Time= 2113.802 msec
Perf: 209.857 Gflops/sec, Time= 2058.549 msec
Perf: 213.323 Gflops/sec, Time= 2025.098 msec
Perf: 205.578 Gflops/sec, Time= 2101.391 msec
Perf: 211.129 Gflops/sec, Time= 2046.146 msec
Perf: 211.243 Gflops/sec, Time= 2045.034 msec
Perf: 210.657 Gflops/sec, Time= 2050.723 msec
Perf: 207.250 Gflops/sec, Time= 2084.435 msec
Perf: 221.674 Gflops/sec, Time= 1948.807 msec
Perf: 210.641 Gflops/sec, Time= 2050.887 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 221.67, GF/s, Avg_DGEMM=, 210.57, GFlop/s, StdDev=, 4.79, GFlop/s, 2.27, percent (Ignoring first iteration)
Computing result using host CPU...partitions=52
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=52, streams=1
Perf: 197.469 Gflops/sec, Time= 2187.685 msec
Perf: 246.283 Gflops/sec, Time= 1754.078 msec
Perf: 239.297 Gflops/sec, Time= 1805.286 msec
Perf: 245.719 Gflops/sec, Time= 1758.108 msec
Perf: 241.565 Gflops/sec, Time= 1788.341 msec
Perf: 254.868 Gflops/sec, Time= 1694.993 msec
Perf: 241.267 Gflops/sec, Time= 1790.551 msec
Perf: 240.772 Gflops/sec, Time= 1794.230 msec
Perf: 230.120 Gflops/sec, Time= 1877.283 msec
Perf: 242.002 Gflops/sec, Time= 1785.111 msec
Perf: 246.355 Gflops/sec, Time= 1753.566 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 254.87, GF/s, Avg_DGEMM=, 242.82, GFlop/s, StdDev=, 6.33, GFlop/s, 2.61, percent (Ignoring first iteration)
Computing result using host CPU...partitions=53
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=53, streams=1
Perf: 224.559 Gflops/sec, Time= 1923.772 msec
Perf: 275.669 Gflops/sec, Time= 1567.096 msec
Perf: 268.307 Gflops/sec, Time= 1610.099 msec
Perf: 273.850 Gflops/sec, Time= 1577.506 msec
Perf: 281.927 Gflops/sec, Time= 1532.311 msec
Perf: 263.718 Gflops/sec, Time= 1638.114 msec
Perf: 280.634 Gflops/sec, Time= 1539.371 msec
Perf: 278.616 Gflops/sec, Time= 1550.521 msec
Perf: 292.744 Gflops/sec, Time= 1475.692 msec
Perf: 269.963 Gflops/sec, Time= 1600.221 msec
Perf: 278.215 Gflops/sec, Time= 1552.755 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 292.74, GF/s, Avg_DGEMM=, 276.36, GFlop/s, StdDev=, 8.16, GFlop/s, 2.95, percent (Ignoring first iteration)
Computing result using host CPU...partitions=54
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=54, streams=1
Perf: 265.460 Gflops/sec, Time= 1627.362 msec
Perf: 273.419 Gflops/sec, Time= 1579.992 msec
Perf: 289.944 Gflops/sec, Time= 1489.942 msec
Perf: 283.478 Gflops/sec, Time= 1523.927 msec
Perf: 297.203 Gflops/sec, Time= 1453.550 msec
Perf: 298.604 Gflops/sec, Time= 1446.732 msec
Perf: 294.797 Gflops/sec, Time= 1465.414 msec
Perf: 297.638 Gflops/sec, Time= 1451.426 msec
Perf: 273.916 Gflops/sec, Time= 1577.125 msec
Perf: 283.912 Gflops/sec, Time= 1521.596 msec
Perf: 310.322 Gflops/sec, Time= 1392.101 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 310.32, GF/s, Avg_DGEMM=, 290.32, GFlop/s, StdDev=, 11.70, GFlop/s, 4.03, percent (Ignoring first iteration)
Computing result using host CPU...partitions=55
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=55, streams=1
Perf: 259.366 Gflops/sec, Time= 1665.601 msec
Perf: 308.866 Gflops/sec, Time= 1398.665 msec
Perf: 325.967 Gflops/sec, Time= 1325.288 msec
Perf: 322.652 Gflops/sec, Time= 1338.904 msec
Perf: 315.634 Gflops/sec, Time= 1368.673 msec
Perf: 351.177 Gflops/sec, Time= 1230.150 msec
Perf: 322.375 Gflops/sec, Time= 1340.053 msec
Perf: 325.841 Gflops/sec, Time= 1325.799 msec
Perf: 310.229 Gflops/sec, Time= 1392.520 msec
Perf: 320.446 Gflops/sec, Time= 1348.123 msec
Perf: 327.755 Gflops/sec, Time= 1318.058 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 351.18, GF/s, Avg_DGEMM=, 323.09, GFlop/s, StdDev=, 11.82, GFlop/s, 3.66, percent (Ignoring first iteration)
Computing result using host CPU...partitions=56
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=56, streams=1
Perf: 329.808 Gflops/sec, Time= 1309.853 msec
Perf: 479.697 Gflops/sec, Time= 900.568 msec
Perf: 478.823 Gflops/sec, Time= 902.213 msec
Perf: 479.949 Gflops/sec, Time= 900.095 msec
Perf: 482.318 Gflops/sec, Time= 895.674 msec
Perf: 478.937 Gflops/sec, Time= 901.998 msec
Perf: 479.726 Gflops/sec, Time= 900.513 msec
Perf: 478.696 Gflops/sec, Time= 902.451 msec
Perf: 479.962 Gflops/sec, Time= 900.072 msec
Perf: 480.450 Gflops/sec, Time= 899.157 msec
Perf: 479.958 Gflops/sec, Time= 900.079 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 482.32, GF/s, Avg_DGEMM=, 479.85, GFlop/s, StdDev=, 1.04, GFlop/s, 0.22, percent (Ignoring first iteration)
Computing result using host CPU...

==> cf_src/tiles/cholesky/cholesky_tiles.dat <==
#
2	47.32
3	81.79
4	44.54
5	197.25
6	240.63
8	284.97
10	287.00
12	284.16
15	244.84
16	220.43
20	182.68



==> cf_src/tiles/cholesky/cholesky_tiles_20151223.dat <==
~/bin/host ~/cf_src/cholesky/tiled_hstreams
~/bin/dev ~/bin/host ~/cf_src/cholesky/tiled_hstreams
~/bin/host ~/cf_src/cholesky/tiled_hstreams
~/cf_src/cholesky/tiled_hstreams
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 2, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 6999.94 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 6233.90 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 6231.98 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 6231.26 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 6232.64 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 6232.57 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 6230.58 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 6231.17 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 6233.77 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 6232.32 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 6233.52 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 6232.37 msec, stdDev Time = 1.14 msec,
Mean Gflops (using mean Time) = 47.32
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 3, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 7541.95 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 3208.73 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 7173.19 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 3209.74 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 3208.86 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 3209.35 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 3211.24 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 3209.63 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 3208.94 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 3207.63 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 3208.68 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 3605.60 msec, stdDev Time = 1253.53 msec,
Mean Gflops (using mean Time) = 81.79
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 4, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 4187.04 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 2039.58 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 2040.53 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 2041.25 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 2039.85 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 2040.81 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 2040.29 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 2039.33 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 2040.76 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 2040.68 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 2040.42 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 2040.35 msec, stdDev Time = 0.60 msec,
Mean Gflops (using mean Time) = 144.54
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 5, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2640.03 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1500.69 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1500.33 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1492.69 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1500.02 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1491.04 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1491.49 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1491.92 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1491.43 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1499.82 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1492.07 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1495.15 msec, stdDev Time = 4.39 msec,
Mean Gflops (using mean Time) = 197.25
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 6, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 2088.93 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1224.10 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1226.57 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1226.10 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1224.04 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1225.53 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1226.65 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1224.70 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1225.72 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1226.65 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1225.97 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1225.60 msec, stdDev Time = 1.00 msec,
Mean Gflops (using mean Time) = 240.63
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 8, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1791.96 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1034.22 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1034.90 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1035.65 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1035.31 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1033.94 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1035.80 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1034.10 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1034.61 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1035.47 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1034.85 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1034.88 msec, stdDev Time = 0.66 msec,
Mean Gflops (using mean Time) = 284.97
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 10, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1356.53 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1024.56 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1024.89 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1026.42 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1025.22 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1034.61 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1026.44 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1034.03 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1026.72 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1025.85 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1026.84 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1027.56 msec, stdDev Time = 3.65 msec,
Mean Gflops (using mean Time) = 287.00
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 12, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1237.85 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1026.17 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1023.12 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1057.96 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1048.40 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1013.84 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1052.65 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1044.80 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1026.94 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1027.72 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1056.76 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1037.83 msec, stdDev Time = 15.96 msec,
Mean Gflops (using mean Time) = 284.16
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 15, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1361.03 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1216.71 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1197.43 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1196.15 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1209.61 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1206.02 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1210.50 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1215.21 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1197.87 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1189.79 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1205.77 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1204.51 msec, stdDev Time = 8.88 msec,
Mean Gflops (using mean Time) = 244.84
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 16, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1717.89 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1347.24 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1340.57 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1342.30 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1343.54 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1339.24 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1340.81 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1326.01 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1329.36 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1331.60 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1338.41 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1337.91 msec, stdDev Time = 6.75 msec,
Mean Gflops (using mean Time) = 220.43
matrix is in Col major format
no. of streams (partitions) = 5, mat_size = 9600, num_tiles = 20, niter = 11

>>parameters: partitions=4, streams=1

Iteration = 0
time for Tiled hstreams Cholesky for iteration 0 = 1715.50 msec

Iteration = 1
time for Tiled hstreams Cholesky for iteration 1 = 1592.68 msec

Iteration = 2
time for Tiled hstreams Cholesky for iteration 2 = 1651.63 msec

Iteration = 3
time for Tiled hstreams Cholesky for iteration 3 = 1588.95 msec

Iteration = 4
time for Tiled hstreams Cholesky for iteration 4 = 1582.39 msec

Iteration = 5
time for Tiled hstreams Cholesky for iteration 5 = 1651.21 msec

Iteration = 6
time for Tiled hstreams Cholesky for iteration 6 = 1622.23 msec

Iteration = 7
time for Tiled hstreams Cholesky for iteration 7 = 1605.68 msec

Iteration = 8
time for Tiled hstreams Cholesky for iteration 8 = 1616.16 msec

Iteration = 9
time for Tiled hstreams Cholesky for iteration 9 = 1596.39 msec

Iteration = 10
time for Tiled hstreams Cholesky for iteration 10 = 1636.63 msec

Matrix size = 9600
Tiled hStreams Cholesky: for 10 iterations (ignoring first),
mean Time = 1614.39 msec, stdDev Time = 25.48 msec,
Mean Gflops (using mean Time) = 182.68


==> cf_src/tiles/matMul/matMult_tiles.dat <==
#
6000	191.37
3000	691.22
2000	505.88
1500	603.13
1200	552.73
1000	578.07
600	402.72
500	415.54
400	175.88
300	210.50


==> cf_src/tiles/matMul/matMult_tiles_20151223.dat <==
~/bin/host ~/cf_src/matMult
~/bin/dev ~/bin/host ~/cf_src/matMult
~/bin/host ~/cf_src/matMult
~/cf_src/matMult
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 3000 x 3000, m = 6000, k = 6000, n = 6000
mblocks = 2, kblocks = 2, nblocks = 2
Matrix in blocks A(2,2), B(2,2), C(2,2)
>>parameters: partitions=4, streams=1
Perf: 451.418 Gflops/sec, Time= 956.985 msec
Perf: 690.634 Gflops/sec, Time= 625.512 msec
Perf: 691.115 Gflops/sec, Time= 625.077 msec
Perf: 690.860 Gflops/sec, Time= 625.308 msec
Perf: 691.752 Gflops/sec, Time= 624.501 msec
Perf: 691.615 Gflops/sec, Time= 624.625 msec
Perf: 690.949 Gflops/sec, Time= 625.227 msec
Perf: 691.700 Gflops/sec, Time= 624.548 msec
Perf: 691.103 Gflops/sec, Time= 625.088 msec
Perf: 691.107 Gflops/sec, Time= 625.084 msec
Perf: 691.410 Gflops/sec, Time= 624.810 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 691.75, GF/s, Avg_DGEMM=, 691.22, GFlop/s, StdDev=, 0.38, GFlop/s, 0.05, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 2000 x 2000, m = 6000, k = 6000, n = 6000
mblocks = 3, kblocks = 3, nblocks = 3
Matrix in blocks A(3,3), B(3,3), C(3,3)
>>parameters: partitions=4, streams=1
Perf: 390.864 Gflops/sec, Time= 1105.243 msec
Perf: 506.087 Gflops/sec, Time= 853.609 msec
Perf: 505.769 Gflops/sec, Time= 854.144 msec
Perf: 505.557 Gflops/sec, Time= 854.503 msec
Perf: 505.634 Gflops/sec, Time= 854.373 msec
Perf: 506.161 Gflops/sec, Time= 853.484 msec
Perf: 506.021 Gflops/sec, Time= 853.719 msec
Perf: 506.076 Gflops/sec, Time= 853.627 msec
Perf: 506.095 Gflops/sec, Time= 853.595 msec
Perf: 505.913 Gflops/sec, Time= 853.902 msec
Perf: 505.459 Gflops/sec, Time= 854.669 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 506.16, GF/s, Avg_DGEMM=, 505.88, GFlop/s, StdDev=, 0.25, GFlop/s, 0.05, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 1500 x 1500, m = 6000, k = 6000, n = 6000
mblocks = 4, kblocks = 4, nblocks = 4
Matrix in blocks A(4,4), B(4,4), C(4,4)
>>parameters: partitions=4, streams=1
Perf: 486.227 Gflops/sec, Time= 888.473 msec
Perf: 603.193 Gflops/sec, Time= 716.189 msec
Perf: 602.896 Gflops/sec, Time= 716.541 msec
Perf: 603.895 Gflops/sec, Time= 715.356 msec
Perf: 602.242 Gflops/sec, Time= 717.319 msec
Perf: 602.839 Gflops/sec, Time= 716.609 msec
Perf: 603.039 Gflops/sec, Time= 716.372 msec
Perf: 603.443 Gflops/sec, Time= 715.892 msec
Perf: 603.937 Gflops/sec, Time= 715.306 msec
Perf: 603.354 Gflops/sec, Time= 715.998 msec
Perf: 602.458 Gflops/sec, Time= 717.063 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 603.94, GF/s, Avg_DGEMM=, 603.13, GFlop/s, StdDev=, 0.56, GFlop/s, 0.09, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 1000 x 1000, m = 6000, k = 6000, n = 6000
mblocks = 6, kblocks = 6, nblocks = 6
Matrix in blocks A(6,6), B(6,6), C(6,6)
>>parameters: partitions=4, streams=1
Perf: 488.719 Gflops/sec, Time= 883.944 msec
Perf: 577.872 Gflops/sec, Time= 747.570 msec
Perf: 577.675 Gflops/sec, Time= 747.825 msec
Perf: 577.136 Gflops/sec, Time= 748.524 msec
Perf: 577.268 Gflops/sec, Time= 748.352 msec
Perf: 578.074 Gflops/sec, Time= 747.309 msec
Perf: 577.852 Gflops/sec, Time= 747.596 msec
Perf: 577.191 Gflops/sec, Time= 748.452 msec
Perf: 577.824 Gflops/sec, Time= 747.633 msec
Perf: 577.577 Gflops/sec, Time= 747.952 msec
Perf: 577.184 Gflops/sec, Time= 748.461 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 578.07, GF/s, Avg_DGEMM=, 577.57, GFlop/s, StdDev=, 0.35, GFlop/s, 0.06, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 600 x 600, m = 6000, k = 6000, n = 6000
mblocks = 10, kblocks = 10, nblocks = 10
Matrix in blocks A(10,10), B(10,10), C(10,10)
>>parameters: partitions=4, streams=1
Perf: 379.419 Gflops/sec, Time= 1138.584 msec
Perf: 400.077 Gflops/sec, Time= 1079.793 msec
Perf: 401.135 Gflops/sec, Time= 1076.943 msec
Perf: 402.627 Gflops/sec, Time= 1072.953 msec
Perf: 401.175 Gflops/sec, Time= 1076.836 msec
Perf: 403.036 Gflops/sec, Time= 1071.864 msec
Perf: 402.762 Gflops/sec, Time= 1072.594 msec
Perf: 405.261 Gflops/sec, Time= 1065.979 msec
Perf: 401.212 Gflops/sec, Time= 1076.737 msec
Perf: 405.051 Gflops/sec, Time= 1066.533 msec
Perf: 404.828 Gflops/sec, Time= 1067.119 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 405.26, GF/s, Avg_DGEMM=, 402.72, GFlop/s, StdDev=, 1.84, GFlop/s, 0.46, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 500 x 500, m = 6000, k = 6000, n = 6000
mblocks = 12, kblocks = 12, nblocks = 12
Matrix in blocks A(12,12), B(12,12), C(12,12)
>>parameters: partitions=4, streams=1
Perf: 394.406 Gflops/sec, Time= 1095.317 msec
Perf: 415.029 Gflops/sec, Time= 1040.891 msec
Perf: 414.516 Gflops/sec, Time= 1042.179 msec
Perf: 415.823 Gflops/sec, Time= 1038.904 msec
Perf: 417.095 Gflops/sec, Time= 1035.735 msec
Perf: 414.911 Gflops/sec, Time= 1041.187 msec
Perf: 417.561 Gflops/sec, Time= 1034.579 msec
Perf: 414.489 Gflops/sec, Time= 1042.246 msec
Perf: 415.005 Gflops/sec, Time= 1040.950 msec
Perf: 415.532 Gflops/sec, Time= 1039.631 msec
Perf: 415.390 Gflops/sec, Time= 1039.987 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 417.56, GF/s, Avg_DGEMM=, 415.54, GFlop/s, StdDev=, 1.04, GFlop/s, 0.25, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 400 x 400, m = 6000, k = 6000, n = 6000
mblocks = 15, kblocks = 15, nblocks = 15
Matrix in blocks A(15,15), B(15,15), C(15,15)
>>parameters: partitions=4, streams=1
Perf: 165.089 Gflops/sec, Time= 2616.765 msec
Perf: 175.280 Gflops/sec, Time= 2464.630 msec
Perf: 175.132 Gflops/sec, Time= 2466.713 msec
Perf: 175.309 Gflops/sec, Time= 2464.218 msec
Perf: 175.792 Gflops/sec, Time= 2457.452 msec
Perf: 175.284 Gflops/sec, Time= 2464.574 msec
Perf: 174.329 Gflops/sec, Time= 2478.074 msec
Perf: 174.226 Gflops/sec, Time= 2479.540 msec
Perf: 173.734 Gflops/sec, Time= 2486.559 msec
Perf: 175.875 Gflops/sec, Time= 2456.283 msec
Perf: 173.968 Gflops/sec, Time= 2483.217 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 175.88, GF/s, Avg_DGEMM=, 174.89, GFlop/s, StdDev=, 0.77, GFlop/s, 0.44, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 300 x 300, m = 6000, k = 6000, n = 6000
mblocks = 20, kblocks = 20, nblocks = 20
Matrix in blocks A(20,20), B(20,20), C(20,20)
>>parameters: partitions=4, streams=1
Perf: 204.405 Gflops/sec, Time= 2113.456 msec
Perf: 210.918 Gflops/sec, Time= 2048.190 msec
Perf: 210.829 Gflops/sec, Time= 2049.053 msec
Perf: 210.126 Gflops/sec, Time= 2055.910 msec
Perf: 210.573 Gflops/sec, Time= 2051.547 msec
Perf: 210.675 Gflops/sec, Time= 2050.548 msec
Perf: 210.201 Gflops/sec, Time= 2055.179 msec
Perf: 210.333 Gflops/sec, Time= 2053.883 msec
Perf: 210.221 Gflops/sec, Time= 2054.977 msec
Perf: 210.787 Gflops/sec, Time= 2049.458 msec
Perf: 210.325 Gflops/sec, Time= 2053.967 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 210.92, GF/s, Avg_DGEMM=, 210.50, GFlop/s, StdDev=, 0.29, GFlop/s, 0.14, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 200 x 200, m = 6000, k = 6000, n = 6000
mblocks = 30, kblocks = 30, nblocks = 30
Matrix in blocks A(30,30), B(30,30), C(30,30)
>>parameters: partitions=4, streams=1
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 100 x 100, m = 6000, k = 6000, n = 6000
mblocks = 60, kblocks = 60, nblocks = 60
Matrix in blocks A(60,60), B(60,60), C(60,60)
>>parameters: partitions=4, streams=1


==> cf_src/tiles/matMul/matMult_tiles_20151223_2.dat <==
~/bin/host ~/cf_src/matMult
~/bin/dev ~/bin/host ~/cf_src/matMult
~/bin/host ~/cf_src/matMult
~/cf_src/matMult
*** C(mxn) = A(mxk) x B(kxn)
blocksize = 1200 x 1200, m = 6000, k = 6000, n = 6000
mblocks = 5, kblocks = 5, nblocks = 5
Matrix in blocks A(5,5), B(5,5), C(5,5)
>>parameters: partitions=4, streams=1
Perf: 486.619 Gflops/sec, Time= 887.758 msec
Perf: 552.522 Gflops/sec, Time= 781.869 msec
Perf: 552.404 Gflops/sec, Time= 782.036 msec
Perf: 553.263 Gflops/sec, Time= 780.822 msec
Perf: 552.890 Gflops/sec, Time= 781.349 msec
Perf: 552.865 Gflops/sec, Time= 781.384 msec
Perf: 552.720 Gflops/sec, Time= 781.589 msec
Perf: 552.270 Gflops/sec, Time= 782.226 msec
Perf: 552.924 Gflops/sec, Time= 781.301 msec
Perf: 553.647 Gflops/sec, Time= 780.280 msec
Perf: 551.838 Gflops/sec, Time= 782.838 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 553.65, GF/s, Avg_DGEMM=, 552.73, GFlop/s, StdDev=, 0.51, GFlop/s, 0.09, percent (Ignoring first iteration)
Computing result using host CPU...*** C(mxn) = A(mxk) x B(kxn)
blocksize = 6000 x 6000, m = 6000, k = 6000, n = 6000
mblocks = 1, kblocks = 1, nblocks = 1
Matrix in blocks A(1,1), B(1,1), C(1,1)
>>parameters: partitions=4, streams=1
Perf: 176.702 Gflops/sec, Time= 2444.793 msec
Perf: 191.362 Gflops/sec, Time= 2257.502 msec
Perf: 191.409 Gflops/sec, Time= 2256.949 msec
Perf: 191.357 Gflops/sec, Time= 2257.558 msec
Perf: 191.375 Gflops/sec, Time= 2257.350 msec
Perf: 191.321 Gflops/sec, Time= 2257.985 msec
Perf: 191.428 Gflops/sec, Time= 2256.729 msec
Perf: 191.384 Gflops/sec, Time= 2257.242 msec
Perf: 191.322 Gflops/sec, Time= 2257.971 msec
Perf: 191.369 Gflops/sec, Time= 2257.413 msec
Perf: 191.357 Gflops/sec, Time= 2257.556 msec
Size=, 6000, 6000, 6000, 6000, Pass=, 1, Iters=, 11, Max=, 191.43, GF/s, Avg_DGEMM=, 191.37, GFlop/s, StdDev=, 0.03, GFlop/s, 0.02, percent (Ignoring first iteration)
Computing result using host CPU...

==> data/cholesky_datasets.dat <==
#
2400	20.75
4800	135.45
7200	211.11
9600	284.63
12000	301.66
14400	352.14
16800	369.79
19200	398.50
21600	396.49

         




==> data/cholesky_log_streams_per_place.dat <==
# partion=1, 4
1	218.73	240.94
2	218.67	241.15
3	218.54	241.76
4	219.26	241.29
5	219.17	241.35
6	219.03	241.79
7	219.27	241.11
8	219.04	241.10
9	219.12	241.21
10	219.12	241.04


==> data/matMul_log_stream_per_place.dat <==
#
1	451.23	581.16
2	450.21	581.62
3	455.03	582.81
4	455.62	583.59
5	450.53	584.36
6	451.50	582.67
7	455.17	583.65
8	454.74	582.95
9	450.45	583.60
10	450.82	584.03


==> data/matMult_datasets.dat <==
#
#4000	557.62
#5000	518.96
#6000	582.17
#7000	561.25
#8000	596.60
#9000	582.18
#10000	602.42
#11000	595.64
#12000	610.00

4000	616.17
5000	653.32
6000	691.69
7000	693.33
8000	716.06
9000	721.99
10000	737.16
11000	753.89
12000	762.17

        


==> data/overall_2mics.dat <==
#	1-mic	2-mics	projected
14000	356.06	512.15	712.12
16000	383.43	620.41	766.86










==> data/overall_cholesky.dat <==
# with and without multiple streams
#	w/o	w/
#4800^2	108.5	139.23
7200^2	174.08	219.22
9600^2	221.53	288.04
12000^2	258.38	347.16
14400^2	293.63	405.47
16800^2	337.04	438.38
19200^2	363.18	480.97







==> data/overall_hotspot.dat <==
# with and without multiple streams
#	w/o	w/
{1024}^2	0.558215	0.587364
{2048}^2	0.85907	0.962344
{4096}^2	2.85101	2.54302
{8192}^2	11.9271	11.9288
{16384}^2	54.852	54.6594








==> data/overall_kmeans.dat <==
# with and without multiple streams
#	w/o	w/
140K	0.875042	0.484692
280K	1.216756	0.828697
560K	1.902408	1.507617
1120K	3.357269	2.850486
2240K	6.041702	5.539583









==> data/overall_matMult.dat <==
# with and without multiple streams
#	w/o	w/
#2000	430.01	477.24
#4000	528.87	616.58
#6000	575.53	582.38
#8000	600.05	704.14
#10000	620.04	644.44
#12000	631.61	696.84

2000^2	428.18	477.75
4000^2	552.47	616.2
6000^2	641.4	691.81
8000^2	659.64	716.72
10000^2	685.01	739.45
12000^2	714.7	763.02







==> data/overall_nn.dat <==
# with and without multiple streams
#	w/o	w/
128k	2.621	2.407
256k	5.081	4.633
512k	10.214	9.219
1024k	20.416	18.464
2048k	40.767	36.87









==> data/overall_srad.dat <==
# with and without multiple streams
#	w/o	w/
1000^2	0.6203	0.7803
2000^2	2.9013	3.776
4000^2	11.6108	9.7267
5000^2	60.4331	42.2415
10000^2	111.1058	96.0057









==> data/partition_matMult.dat <==
#
1	240.68
2	337.57
3	198.38
4	413.82
5	88.58
6	71.59
7	459.35
8	459.80
9	99.08
10	158.30
11	217.07
12	172.27
13	74.01
14	474.81
15	194.76
16	115.34
17	79.12
18	211.54
19	319.98
20	241.63
21	170.65
22	136.05
23	105.98
24	90.99
25	83.53
26	156.11
27	231.04
28	421.06
29	250.66
30	247.02
31	226.24
32	189.38
33	167.56
34	149.80
35	136.47
36	121.74
37	112.32
38	100.99
39	96.57
40	87.81
41	85.64
42	76.03
43	70.32
44	70.69
45	73.06
46	88.13
47	104.38
48	126.62
49	151.67
50	180.75
51	210.57
52	242.82
53	276.36
54	290.32
55	323.09
56	479.85


==> data/partitions_cholesky.dat <==
#
1	169.16
2	155.42
3	176.15
4	286.74
5	108.57
6	114.50
7	275.02
8	284.05
9	126.52
10	137.54
11	161.79
12	139.04
13	128.69
14	268.06
15	147.22
16	147.13
17	130.32
18	153.67
19	224.32
20	162.04
21	146.62
22	164.05
23	149.95
24	140.82
25	130.90
26	145.34
27	164.25
28	225.78
29	215.07
30	188.92
31	170.89
32	148.47
33	154.91
34	154.55
35	149.79
36	150.84
37	146.56
38	144.38
39	140.41
40	140.63
41	137.24
42	135.77
43	132.01
44	131.96
45	128.73
46	129.88
47	130.70
48	133.68
49	137.49
50	139.92
51	142.72
52	148.13
53	151.03
54	157.02
55	164.29
56	165.65



==> data/partitions_hospot.dat <==
#partitions	时间/ms
1	99.2657
2	87.5508
3	82.8475
4	81.6986
5	80.0649
6	77.6217
7	78.3882
8	79.3013
9	77.9546
10	76.1735
11	76.0687
12	76.6336
13	75.0653
14	77.5464
15	78.5089
16	76.312
17	74.885
18	75.6616
19	76.3977
20	74.797
21	76.9993
22	75.131
23	78.3396
24	76.2696
25	80.4096
26	79.4271
27	78.3667
28	80.5102
29	79.8195
30	78.0056
31	78.3097
32	74.3894
33	73.3041
34	73.7853
35	73.6325
36	74.5074
37	73.3652
38	75.744
39	75.2486
40	74.9198
41	75.2297
42	75.2222
43	74.6638
44	73.827
45	78.3545
46	79.463
47	79.457
48	80.9311
49	80.0619
50	79.9055
51	80.1605
52	79.5073
53	78.6909
54	78.2695
55	79.1278
56	80.8608




==> data/partitions_kmeans.dat <==
#partitions	时间
1	125.041373
2	71.459611
3	48.408441
4	37.993341
5	30.393975
6	25.59916
7	22.176736
8	19.646044
9	17.383265
10	15.89735
11	14.734634
12	13.591572
13	12.681959
14	11.871478
15	11.144221
16	10.734378
17	10.479983
18	9.962648
19	9.167702
20	8.889492
21	8.789286
22	8.536006
23	8.354857
24	8.074965
25	8.035315
26	7.911581
27	7.486193
28	6.986717
29	6.844096
30	6.821177
31	6.732266
32	6.61286
33	6.583465
34	6.563073
35	6.539534
36	6.445412
37	6.396868
38	6.326675
39	6.286454
40	6.266286
41	6.187456
42	6.11527
43	6.378635
44	6.379487
45	6.339031
46	6.28678
47	6.272982
48	6.180484
49	6.030845
50	5.999055
51	5.949353
52	5.807908
53	5.53777
54	5.212472
55	5.106691
56	4.4407



==> data/partitions_nn.dat <==
# partition, ms
1	62.781
2	38.674
3	29.183
4	25.497
5	25.755
6	27.44
7	27.213
8	26.876
9	26.7
10	25.819
11	26.962
12	28.793
13	26.773
14	26.681
15	26.357
16	26.545
17	26.226
18	25.835
19	25.21
20	26.151
21	29.199
22	29.205
23	25.593
24	25.637
25	25.899
26	25.607
27	25.101
28	29.175
29	29.25
30	25.179
31	25.719
32	26.146
33	28.033
34	28.823
35	27.761
36	24.999
37	29.252
38	25.096
39	27.383
40	27.594
41	24.835
42	29.104
43	25.208
44	24.863
45	26.86
46	24.852
47	24.863
48	28.559
49	24.178
50	28.207
51	24.979
52	24.719
53	24.995
54	25.092
55	27.927
56	24.384



==> data/partitions_srad.dat <==
# partition [sec]
1	93.3077
2	72.7511
3	66.786
4	64.226
5	67.1334
6	65.6152
7	60.7983
8	64.6363
9	72.4127
10	68.631
11	67.0173
12	70.8049
13	76.2446
14	69.1304
15	76.5501
16	72.6139
17	97.4067
18	91.8168
19	84.6706
20	84.3064
21	85.9129
22	83.4211
23	90.9171
24	89.1115
25	86.7816
26	87.714
27	82.6634
28	82.801
29	99.4661
30	93.3987
31	97.9909
32	92.2272
33	96.5363
34	94.7089
35	95.0352
36	91.3854
37	95.3327
38	96.6185
39	95.7685
40	95.025
41	93.5654
42	94.1385
43	92.2859
44	90.8911
45	99.5915
46	103.2196
47	102.2255
48	101.5627
49	98.5555
50	97.2615
51	98.5417
52	96.4068
53	98.5344
54	94.7483
55	94.3073
56	96.0401



==> data/tiles_cholesky.dat <==
#
4	47.32
9	81.79
16	44.54
25	197.25
36	240.63
64	284.97
100	287.00
144	284.16
225	244.84
256	220.43
400	182.68



==> data/tiles_hotspot.dat <==
# #tiles, second
1^2	197.653
2^2	54.6594
4^2	61.036
8^2	70.9697
16^2	80.5102
32^2	88.8304
43^2	90.5948
64^2	103.396
86^2	113.83
128^2	149.047
256^2	260.147



==> data/tiles_kmeans.dat <==
# #tiles, second
1	10.572965
2	5.436879
4	2.853574
8	2.981302
16	3.206
20	3.332636
28	3.570553
32	3.717341
56	4.357054
112	5.718202
224	8.579964



==> data/tiles_matMult.dat <==
#
1	191.37
4	691.22
9	505.88
16	603.13
25	552.73
36	578.07
100	402.72
144	415.54
255	175.88
400	210.50


==> data/tiles_nn.dat <==
# #tiles, second
2^0	0.010861
2^1	0.00922
2^2	0.009254
2^3	0.009739
2^4	0.010182
2^5	0.011092
2^6	0.011959
2^7	0.011696
2^8	0.014217
2^9	0.026684
2^{10}	0.052871
2^{11}	0.100005




==> data/tiles_srad.dat <==
# #tiles, second
1^2	420.2481
2^2	96.0057
3^2	135.2019
4^2	116.6725
5^2	91.5651
10^2	73.323
13^2	60.7538
20^2	62.6722
25^2	67.5509
50^2	86.5914
100^2	168.5541





==> data/ubench_data_comp.dat <==
#
#	Data	Kernel	Total	Streamed	Ideal
20	4.895	2.678	7.573	5.412	4.895
25	4.918	3.225	8.143	5.852	4.918
30	4.923	3.733	8.656	6.171	4.923
35	4.921	4.264	9.185	6.77	4.921
40	4.893	4.875	9.768	7.09	4.893
45	4.898	5.277	10.175	7.284	5.277
50	4.922	5.823	10.745	7.635	5.823
55	4.893	6.345	11.238	8.068	6.345
60	4.894	6.853	11.747	8.627	6.853




==> data/ubench_data_tranfers.dat <==
#
#	CC	IC	CD	ID
#	CC	IC	CD	ID
0	5.153	2.592	5.148	2.55
1	5.153	2.733	4.978	2.539
2	5.153	2.902	4.821	2.547
3	5.153	3.065	4.688	2.552
4	5.153	3.227	4.53	2.555
5	5.153	3.394	4.376	2.56
6	5.153	3.558	4.216	2.565
7	5.153	3.725	4.058	2.57
8	5.153	3.889	3.901	2.574
9	5.153	4.052	3.744	2.579
10	5.153	4.218	3.584	2.582
11	5.153	4.385	3.427	2.586
12	5.153	4.55	3.267	2.591
13	5.153	4.721	3.106	2.595
14	5.153	4.885	2.952	2.601
15	5.153	5.049	2.793	2.605
16	5.153	5.213	2.637	2.61



==> data/ubench_kernel_execution.dat <==
# #partitions, [ms]
#1	23.317
#2	18.086
#4	15.137
#8	14.507
#16	14.554
#32	15.167
#64	17.699
#128	27.861

#1	23.787
#2	17.876
#4	15.144
#8	14.532
#16	14.919
#32	15.071
#64	17.527
#128	27.504
#ref	15.945

1	21.437
2	16.333
4	13.517
8	12.57
16	12.075
32	12.244
64	14.65
128	22.902
ref	11.047







==> plots/cholesky_log_streams_per_place.dat <==
# partion=1, 4
218.73 240.94
218.67 241.15
218.54 241.76
219.26 241.29
219.17 241.35
219.03 241.79
219.27 241.11
219.04 241.10
219.12 241.21
219.12 241.04

